OpenStreetView-5M: The Many Roads to Global Visual Geolocation

Determining the location of an image anywhere on Earth is a complex visual task, which makes it particularly relevant for evaluating computer vision algorithms. Yet, the absence of standard, large-scale, open-access datasets with reliably localizable images has limited its potential. To address this issue, we introduce OpenStreetView-5M, a large-scale, open-access dataset comprising over 5.1 million geo-referenced street view images, covering 225 countries and territories. In contrast to existing benchmarks, we enforce a strict train/test separation, allowing us to evaluate the relevance of learned geographical features beyond mere memorization. To demonstrate the utility of our dataset, we conduct an extensive benchmark of various state-of-the-art image encoders, spatial representations, and training strategies. All associated codes and models can be found at https://github.com/gastruc/osv5m.

==> data/country_test.csv <==
country,number,proportion
US,79144,15.828800000000001
RU,34606,6.9212
AU,23468,4.6936
BR,20598,4.1196
CA,16889,3.3778
IN,11897,2.3794
JP,10508,2.1016
FR,10152,2.0303999999999998
MX,9669,1.9338000000000002
SE,9344,1.8688
AR,8570,1.714
DE,8310,1.662
ES,8096,1.6192000000000002
GB,7238,1.4476
TH,7157,1.4314
ZA,7118,1.4236
TR,6989,1.3978000000000002
CN,6712,1.3424
IT,6194,1.2388
KZ,6021,1.2042000000000002
NZ,5961,1.1922
NO,5702,1.1403999999999999
ID,5614,1.1228
FI,5593,1.1186
PL,4918,0.9835999999999999
CD,4391,0.8782
PE,4174,0.8348
CL,4084,0.8168
CO,3756,0.7512
PH,3695,0.739
PT,3524,0.7048
PK,3390,0.6779999999999999
ET,3358,0.6716
ZM,3338,0.6676
GR,3320,0.664
RO,3273,0.6546
TM,2978,0.5956
BO,2921,0.5842
IR,2902,0.5804
IS,2809,0.5618
MA,2752,0.5504
NG,2701,0.5402
TZ,2602,0.5204
MY,2556,0.5112
BY,2533,0.5066
MZ,2517,0.5034000000000001
PG,2460,0.492
DZ,2320,0.464
VN,2316,0.4632
BW,2293,0.4586
MG,2280,0.45599999999999996
IE,2241,0.4482
TW,2237,0.44739999999999996
DK,2125,0.42500000000000004
AO,2014,0.40280000000000005
SA,1908,0.3816
TN,1862,0.3724
ML,1823,0.3646
EG,1802,0.3604
GH,1763,0.3526
EC,1757,0.35140000000000005
MM,1753,0.3506
UG,1729,0.3458
OM,1714,0.3428
NL,1653,0.3306
CM,1588,0.3176
HU,1587,0.3174
LV,1513,0.3026
EE,1448,0.2896
UZ,1420,0.28400000000000003
AT,1418,0.2836
PY,1237,0.2474
BD,1177,0.23540000000000003
BG,1157,0.2314
HR,1157,0.2314
CU,1153,0.2306
MN,1105,0.22100000000000003
KR,1089,0.2178
NI,1078,0.21559999999999999
RS,1073,0.21459999999999999
MD,1032,0.20639999999999997
SN,976,0.19519999999999998
CR,972,0.1944
SL,950,0.19
LK,920,0.184
MW,895,0.179
NP,864,0.17279999999999998
AE,847,0.1694
KG,835,0.167
GT,815,0.163
CZ,797,0.1594
LA,794,0.1588
BE,767,0.1534
VU,765,0.153
CI,762,0.1524
KE,758,0.1516
GE,754,0.1508
TJ,742,0.1484
SK,737,0.1474
LT,726,0.1452
YE,724,0.1448
SB,717,0.1434
IQ,708,0.1416
GN,700,0.13999999999999999
AZ,693,0.1386
BS,685,0.13699999999999998
UY,684,0.1368
CH,665,0.133
PA,662,0.13240000000000002
DO,635,0.127
BF,620,0.124
IL,600,0.12
RE,580,0.116
CY,575,0.11499999999999999
HN,574,0.1148
LS,546,0.1092
KW,543,0.10859999999999999
CF,505,0.101
CV,503,0.1006
LB,475,0.095
TD,466,0.0932
ZW,461,0.09219999999999999
FM,457,0.0914
TL,455,0.091
RW,447,0.08940000000000001
NC,445,0.089
HK,439,0.0878
BZ,429,0.0858
JO,423,0.0846
KH,413,0.0826
BH,402,0.0804
AF,394,0.0788
NE,394,0.0788
GL,389,0.07780000000000001
BA,376,0.07519999999999999
AL,374,0.07479999999999999
TG,364,0.0728
SI,356,0.0712
QA,334,0.0668
SV,334,0.0668
SR,327,0.0654
FO,324,0.0648
HT,318,0.06359999999999999
MK,312,0.0624
LR,308,0.0616
GM,307,0.061399999999999996
BN,305,0.061
MU,303,0.0606
FK,299,0.0598
TT,296,0.059199999999999996
PS,294,0.0588
LC,270,0.054
GF,268,0.0536
GP,267,0.053399999999999996
MT,257,0.0514
CW,239,0.0478
SG,235,0.047
DJ,230,0.046
KI,229,0.0458
VE,216,0.043199999999999995
YT,212,0.0424
FJ,209,0.041800000000000004
GW,206,0.0412
WS,202,0.0404
AG,195,0.039
BI,191,0.038200000000000005
MR,190,0.038
KN,187,0.037399999999999996
PR,178,0.0356
BM,169,0.0338
SJ,168,0.0336
MQ,161,0.0322
VG,159,0.031799999999999995
CX,157,0.0314
ME,155,0.031
ST,153,0.030600000000000002
GY,148,0.029599999999999998
MV,148,0.029599999999999998
BT,144,0.0288
GD,138,0.0276
SD,130,0.026
JM,129,0.025799999999999997
TO,124,0.024800000000000003
KM,120,0.024
UA,118,0.0236
AM,112,0.0224
LU,109,0.0218
BB,106,0.0212
XK,105,0.021
LY,104,0.0208
SS,96,0.019200000000000002
BJ,93,0.0186
SO,91,0.0182
PW,90,0.018000000000000002
GQ,85,0.017
DM,83,0.0166
PF,74,0.014799999999999999
KP,65,0.013
VC,57,0.0114
TC,49,0.0098
AX,48,0.009600000000000001
MO,45,0.009000000000000001
MS,43,0.0086
CG,41,0.0082
SZ,39,0.0078
JE,31,0.006200000000000001
IM,25,0.005
VA,19,0.0038000000000000004
AW,19,0.0038000000000000004
GG,19,0.0038000000000000004
TV,18,0.0036
KY,14,0.0028
VI,13,0.0026
ER,13,0.0026
GA,11,0.0022
LI,8,0.0015999999999999999
BQ,7,0.0014
SX,6,0.0012000000000000001
AD,6,0.0012000000000000001
MC,4,0.0007999999999999999
MF,3,0.0006000000000000001
AI,3,0.0006000000000000001
SY,2,0.00039999999999999996
SM,2,0.00039999999999999996
GI,1,0.00019999999999999998


==> data/country_test_short.csv <==
country,number,proportion
US,79144,15.828800000000001
RU,34606,6.9212
AU,23468,4.6936
BR,20598,4.1196
CA,16889,3.3778
IN,11897,2.3794
JP,10508,2.1016
FR,10152,2.0303999999999998
MX,9669,1.9338000000000002
SE,9344,1.8688
DE,8310,1.662
ES,8096,1.6192000000000002
GB,7238,1.4476
TH,7157,1.4314
ZA,7118,1.4236
IT,6194,1.2388


==> data/country_train.csv <==
country,number,proportion
US,1236893,24.73786
DE,275178,5.503559999999999
RU,246619,4.93238
FR,245341,4.90682
JP,213287,4.26574
AU,162938,3.25876
BR,142375,2.8475
GB,140037,2.80074
SE,133864,2.67728
IT,116583,2.33166
PL,107418,2.14836
ES,99180,1.9836
CA,84781,1.6956200000000001
TH,75996,1.51992
PK,64250,1.2850000000000001
RO,59794,1.19588
MX,54082,1.08164
ZA,54075,1.0815
IN,54031,1.08062
PT,54021,1.08042
NL,50115,1.0023
DK,46952,0.93904
TR,46870,0.9374
FI,46435,0.9287
NZ,46048,0.92096
AR,42413,0.84826
GR,42406,0.84812
HU,41919,0.83838
AT,39849,0.7969800000000001
IE,37387,0.7477400000000001
ID,37164,0.7432799999999999
TW,33269,0.66538
NO,28676,0.57352
CO,26917,0.53834
EE,26237,0.52474
BY,25419,0.50838
BE,24904,0.49807999999999997
LV,24899,0.49798000000000003
CL,23042,0.46084
HR,22319,0.44638000000000005
CZ,20889,0.41778
MA,20829,0.41658
RS,20727,0.41453999999999996
CH,20105,0.4021
SK,19710,0.3942
BO,18288,0.36576
MD,15323,0.30645999999999995
AE,15046,0.30092
PE,14849,0.29697999999999997
CY,14846,0.29692
TN,14352,0.28704
BG,13726,0.27452000000000004
LT,12981,0.25961999999999996
VN,12685,0.25370000000000004
EC,12104,0.24208
PY,11972,0.23944000000000001
KW,11030,0.22060000000000002
OM,10617,0.21234
ZM,10262,0.20523999999999998
NG,10231,0.20462000000000002
MY,10088,0.20176
PH,9977,0.19954
SI,9524,0.19047999999999998
GH,8916,0.17832
BH,8729,0.17458
BD,8720,0.1744
UG,8239,0.16478
NI,8221,0.16441999999999998
BA,8088,0.16176000000000001
IS,8048,0.16096000000000002
IR,7928,0.15856
GT,7921,0.15842
CN,7901,0.15802
KZ,7858,0.15716
SL,7791,0.15582000000000001
DZ,7502,0.15004
IL,7173,0.14346
ET,6782,0.13564
JO,6648,0.13296
CR,6349,0.12698
MK,6012,0.12024
UY,5688,0.11375999999999999
AL,5659,0.11318
DO,5400,0.108
TM,5363,0.10726
TZ,5356,0.10712
QA,5267,0.10533999999999999
EG,5193,0.10386
LK,4802,0.09604
SG,4742,0.09484
UZ,4546,0.09092
PA,4539,0.09078
LS,4490,0.0898
NP,4463,0.08926
GE,4462,0.08924
RW,4382,0.08764000000000001
MM,4364,0.08728
LA,4097,0.08194
MZ,4029,0.08058
TL,3991,0.07982
RE,3883,0.07766
HK,3795,0.0759
HN,3495,0.06989999999999999
SA,3477,0.06954
KR,3428,0.06856
ML,3322,0.06644
SV,3273,0.06545999999999999
CD,3121,0.062419999999999996
LU,2983,0.05966
BN,2767,0.05534
SN,2745,0.054900000000000004
MU,2593,0.05186
PS,2547,0.05094
AZ,2431,0.04862
KG,2306,0.04612
XK,2293,0.04586
MN,2282,0.04564
CM,1963,0.03926
TG,1887,0.03774
BW,1887,0.03774
AO,1862,0.03724
KE,1758,0.03516
PG,1715,0.0343
ME,1633,0.03266
GP,1575,0.0315
TJ,1506,0.03012
LC,1490,0.029799999999999997
CU,1458,0.02916
MT,1424,0.02848
LR,1370,0.0274
MQ,1352,0.02704
GN,1347,0.02694
BZ,1345,0.026899999999999997
FO,1287,0.025740000000000002
MG,1282,0.02564
TT,1263,0.02526
CI,1211,0.024220000000000002
BJ,1160,0.0232
LB,1147,0.02294
IQ,1129,0.022580000000000003
HT,1026,0.02052
YT,1008,0.02016
BB,956,0.01912
IM,911,0.01822
DM,882,0.01764
UA,813,0.01626
AM,790,0.015799999999999998
FM,744,0.01488
AX,711,0.014219999999999998
ZW,680,0.0136
BF,668,0.01336
AG,649,0.012980000000000002
SR,627,0.01254
YE,604,0.012079999999999999
SB,577,0.01154
GF,555,0.0111
GY,543,0.01086
KH,462,0.00924
MW,423,0.008459999999999999
CV,399,0.007980000000000001
BS,393,0.00786
PR,390,0.0078
JE,359,0.00718
BI,335,0.0067
VU,330,0.006600000000000001
FJ,309,0.00618
WS,298,0.00596
VC,291,0.00582
VA,279,0.00558
KN,271,0.00542
AF,267,0.005339999999999999
GW,254,0.00508
MO,234,0.00468
AD,225,0.0045000000000000005
MR,220,0.0044
LI,206,0.0041199999999999995
GG,203,0.004059999999999999
GM,194,0.00388
VG,176,0.00352
SZ,171,0.00342
NE,170,0.0034
SJ,138,0.00276
NC,134,0.00268
LY,116,0.00232
CW,113,0.00226
GI,107,0.00214
GD,94,0.00188
CF,91,0.0018199999999999998
SM,87,0.00174
SY,85,0.0017
KM,82,0.00164
TC,77,0.0015400000000000001
MS,69,0.00138
MC,68,0.00136
CG,63,0.00126
JM,62,0.00124
ST,51,0.00102
BM,50,0.001
FK,49,0.00098
BT,41,0.00082
GL,37,0.00074
TD,34,0.00068
SD,24,0.00047999999999999996
MV,21,0.00041999999999999996
DJ,19,0.00038
GA,13,0.00026000000000000003
VE,11,0.00022
SO,9,0.00017999999999999998
KI,8,0.00015999999999999999
VI,8,0.00015999999999999999
PW,7,0.00014
AI,7,0.00014
SS,7,0.00014
MF,4,7.999999999999999e-05
CX,4,7.999999999999999e-05
GQ,3,5.9999999999999995e-05
PF,2,3.9999999999999996e-05
SX,2,3.9999999999999996e-05
KP,2,3.9999999999999996e-05
AW,1,1.9999999999999998e-05
ER,1,1.9999999999999998e-05
BQ,1,1.9999999999999998e-05


==> data/country_train_short.csv <==
country,number,proportion
US,1236893,24.73786
DE,275178,5.503559999999999
RU,246619,4.93238
FR,245341,4.90682
JP,213287,4.26574
AU,162938,3.25876
BR,142375,2.8475
GB,140037,2.80074
SE,133864,2.67728
IT,116583,2.33166
ES,99180,1.9836
CA,84781,1.6956200000000001
TH,75996,1.51992
MX,54082,1.08164
ZA,54075,1.0815
IN,54031,1.08062


==> data/histogram_base.csv <==
density,bin
4.7591625777528183e-05,4.0
0.00010470157671056201,8.0
0.00016657069022134866,12.0
0.00019512566568786558,16.0
0.00029982724239842757,20.0
0.0002712722669319107,24.0
0.0003854921687979783,28.0
0.0004140471442644952,32.0
0.00047115709519752905,36.0
0.0005425445338638214,40.0
0.0005948953222191023,44.0
0.0006615235983076418,48.0
0.0007043560615074172,52.0
0.0007567068498626981,56.0
0.0008471309388400017,60.0
0.0007900209879069679,64.0
0.0008852042394620242,68.0
0.001180272319282699,72.0
0.0010422566045278673,76.0
0.0010279791167946088,80.0
0.0009661100032838222,84.0
0.0011136440431941596,88.0
0.0011231623683496653,92.0
0.0012469005953712384,96.0
0.0012802147334155082,100.0
0.0013230471966152837,104.0
0.001342083846926295,108.0
0.0013516021720818006,112.0
0.0013991937978593287,116.0
0.0014515445862146098,120.0
0.0014896178868366323,124.0
0.0015229320248809019,128.0
0.0016561885770579809,132.0
0.0015800419758139359,136.0
0.0015943194635471942,140.0
0.0015181728623031492,144.0
0.0016847435525244978,148.0
0.0017418535034575315,152.0
0.001703780202835509,156.0
0.0017704084789240484,160.0
0.001865591730479105,164.0
0.0018560734053235993,168.0
0.0021701781354552855,172.0
0.0019607749820341612,176.0
0.0020892723716334875,180.0
0.0018465550801680937,184.0
0.002203492273499555,188.0
0.0020321624207004538,192.0
0.0019893299575006783,196.0
0.0021654189728775326,200.0
0.018989058685233748,236.0
0.02004559277749487,272.0
0.020388252483093075,308.0
0.02081657711509083,344.0
0.02041680745855959,380.0
0.020254995930915995,416.0
0.020069388590383635,452.0
0.01909851942452206,488.0
0.018517901590036218,524.0
0.01774691725244026,560.0
0.017737398927284754,596.0
0.016500016657069023,632.0
0.016371519267469697,668.0
0.015557702466673965,704.0
0.014862864730322053,740.0
0.014405985122857783,776.0
0.0134255976318407,812.0
0.012840220634777105,848.0
0.012321471913802047,884.0
0.011693262453538675,920.0
0.011331566097629461,956.0
0.010931796441098224,992.0
0.0102179220544353,1028.0
0.00976104244697103,1064.0
0.009451696879417097,1100.0
0.009251812051151479,1136.0
0.009028131409997097,1172.0
0.008623602590888107,1208.0
0.008233351259512377,1244.0
0.007790749139781364,1280.0
0.007257722931073048,1316.0
0.007167298842095745,1352.0
0.00714350302920698,1388.0
0.0066675867714316986,1424.0
0.006410591992233047,1460.0
0.006377277854188777,1496.0
0.006743733372675744,1532.0
0.006120283074990125,1568.0
0.005849010808058214,1604.0
0.005477796126993494,1640.0
0.005511110265037764,1676.0
0.00536833538770518,1712.0
0.005163691396861808,1748.0
0.00533502124966091,1784.0
0.005106581445928775,1820.0
0.004535481936598436,1856.0
0.004916214942818662,1892.0
0.004473612823087649,1928.0
0.004583073562375964,1964.0
0.004611628537842481,2000.0
0.039772321662280306,2360.0
0.030501472960817816,2720.0
0.02433359826005016,3080.0
0.020930797016956895,3440.0
0.017884932967195094,3800.0
0.01651429414480228,4160.0
0.014910456356099581,4520.0
0.01408236206757059,4880.0
0.013506503395662499,5240.0
0.011669466640649911,5600.0
0.010950833091409236,5960.0
0.01119355038287463,6320.0
0.010255995355057324,6680.0
0.010532026784566988,7040.0
0.00967537752057148,7400.0
0.009161387962174175,7760.0
0.008856801557197995,8120.0
0.008238110422090128,8480.0
0.0077669533268926,8840.0
0.007195853817562262,9200.0
0.0069816915015633845,9560.0
0.006277335440055968,9920.0
0.005882324946102484,10280.0
0.00552062859019327,10640.0
0.005558701890815292,11000.0
0.004725848439708549,11360.0
0.004411743709576863,11720.0
0.004268968832244278,12080.0
0.00410239814202293,12440.0
0.003754979273846974,12800.0
0.003640759371980906,13160.0
0.003307617991538209,13520.0
0.0032885813412271976,13880.0
0.0025842252797197806,14240.0
0.00265085355580832,14600.0
0.0027412776447856236,14960.0
0.002441450402387196,15320.0
0.002493801190742477,15680.0
0.0023034346876323643,16040.0
0.0023034346876323643,16400.0
0.001970293307189667,16760.0
0.0016371519267469696,17120.0
0.001703780202835509,17480.0
0.0014325079359035985,17840.0
0.001208827294749216,18200.0
0.0010279791167946088,18560.0
0.0007567068498626981,18920.0
0.0005806178344858439,19280.0
0.0004330837945755065,19640.0
0.00014753403991033738,20000.0


==> data/histogram_baseline.csv <==
density,bin
0.0010358091081601696,1.2670018068174305
0.002741004734834915,21.22648046200645
0.0044666708972440515,41.18595911719547
0.005838196791448229,61.1454377723845
0.007588427596738634,81.10491642757351
0.008716354115703562,101.06439508276253
0.010227079652901596,121.02387373795156
0.011166677243110129,140.98335239314056
0.011793075636582485,160.9428310483296
0.012677402780308163,180.90230970351863
0.01321168376297576,200.86178835870763
0.01314617804862571,220.82126701389666
0.013223966084416396,240.7807456690857
0.014022316978057633,260.74022432427466
0.01398547001373573,280.69970297946367
0.013971140638721655,300.6591816346527
0.013702976620601139,320.6186602898417
0.013416389120319668,340.57813894503073
0.013682506084866748,360.5376176002198
0.013260813048738298,380.4970962554088
0.012714249744630066,400.4565749105978
0.012777708405406677,420.41605356578685
0.012699920369615994,440.37553222097586
0.01235396831570479,460.33501087616486
0.01204691027968893,480.2944895313539
0.011549476261343236,500.2539681865429
0.011113453850200714,520.213446841732
0.011232182957460179,540.172925496921
0.010634443314015972,560.13240415211
0.010356044028028257,580.091882807299
0.010159526884978107,600.0513614624881
0.009793104295332512,620.010840117677
0.009655951705912096,639.9703187728661
0.00931614081272121,659.9297974280552
0.009041835633880375,679.8892760832441
0.008564872151269071,699.8487547384332
0.008491178222625264,719.8082333936222
0.008288519918854797,739.7677120488112
0.00819230840090316,759.7271907040002
0.007850450454138836,779.6866693591893
0.007512686614521389,799.6461480143782
0.0072240520606664796,819.6056266695673
0.007332545900058751,839.5651053247564
0.006806453131684909,859.5245839799453
0.006759370899495811,879.4840626351344
0.006700006345866078,899.4435412903234
0.006394995363423656,919.4030199455124
0.006235325184695409,939.3624986007014
0.005801349827126326,959.3219772558905
0.005913937773665475,979.2814559110794
0.0057399382199231535,999.2409345662685
0.00557207982690115,1019.2004132214574
0.005537279916152686,1039.1598918766465
0.005475868308949514,1059.1193705318356
0.005375562683850999,1079.0788491870246
0.005000951879911649,1099.0383278422137
0.0050357517906601135,1118.9978064974025
0.004786011254700547,1138.9572851525916
0.004638623397412934,1158.9167638077806
0.0047593995582458385,1178.8762424629697
0.004497376700845638,1198.8357211181587
0.0044339180400690265,1218.7951997733478
0.004329518307823634,1238.7546784285366
0.0042189774148579245,1258.7141570837257
0.003969236878898358,1278.6736357389148
0.004012225003940578,1298.6331143941038
0.003946719289590528,1318.5925930492929
0.0038586959859326477,1338.5520717044817
0.0037645315215544504,1358.5115503596708
0.003662178842882497,1378.4710290148598
0.003541402682049592,1398.4305076700489
0.003658084735735619,1418.389986325238
0.0035598261642105435,1438.349464980427
0.0034697558069792245,1458.3089436356158
0.003422673574790126,1478.268422290805
0.003279379824649391,1498.227900945994
0.0033285091104119286,1518.187379601183
0.0032363916996071703,1538.146858256372
0.0030071216993819943,1558.1063369115611
0.00299483937794136,1578.06581556675
0.0029764158957804087,1598.025294221939
0.0030071216993819943,1617.984772877128
0.00299483937794136,1637.9442515323171
0.0027389576812614762,1657.9037301875062
0.0028003692884646485,1677.8632088426953
0.002874063217108455,1697.822687497884
0.0027143930383802073,1717.7821661530731
0.002734863574114598,1737.7416448082622
0.002638652056162962,1757.7011234634513
0.002560864020372277,1777.6606021186403
0.0026488873240301572,1797.6200807738294
0.0026877813419254994,1817.5795594290182
0.0025137817881831785,1837.5390380842073
0.0024605583952737628,1857.4985167393963
0.0025322052703441304,1877.4579953945854
0.0024196173238049813,1897.4174740497745
0.002229241341475148,1917.3769527049635
0.0021964884843001225,1937.3364313601523
0.002147359198537585,1957.2959100153414
0.002270182412943929,1977.2553886705305
0.0021964884843001225,1997.2148673257195
0.002090041698481291,2017.1743459809086
0.0022005825914470007,2037.1338246360974
0.002171923841418854,2057.0933032912867
0.002153500359257902,2077.0527819464755
0.002153500359257902,2097.0122606016644
0.0020245359841312405,2116.9717392568537
0.002014300716264045,2136.9312179120425
0.0020757123234672174,2156.8906965672318
0.0019262774126061653,2176.8501752224206
0.0020491006270125095,2196.80965387761
0.0018095953589201384,2216.7691325327987
0.0019303715197530435,2236.7286111879876
0.0019037598232983356,2256.688089843177
0.0017891248231857477,2276.6475684983657
0.001770701341024796,2296.607047153555
0.0018362070553748463,2316.566525808744
0.001768654287451357,2336.5260044639326
0.0017379484838497708,2356.485483119122
0.0017911718767591866,2376.4449617743107
0.0017031485731013067,2396.4044404295
0.0017195250016888192,2416.363919084689
0.0016990544659544284,2436.323397739878
0.0016171723230168657,2456.282876395067
0.0015332431265058638,2476.242355050256
0.0016622075016325252,2496.201833705445
0.0015373372336527419,2516.161312360634
0.0015271019657855465,2536.120791015823
0.001396090537085446,2556.080269671012
0.0014738785728761307,2576.039748326201
0.0014145140192463976,2595.99922698139
0.0014329375014073492,2615.958705636579
0.0013612906263369819,2635.9181842917683
0.0013879023227916897,2655.877662946957
0.0014186081263932759,2675.837141602146
0.0012978319655603707,2695.7966202573352
0.0014308904478339103,2715.756098912524
0.0013285377691619566,2735.7155775677134
0.0013183025012947615,2755.675056222902
0.0014370316085542275,2775.6345348780915
0.001310114287001005,2795.5940135332803
0.0012712202691056629,2815.553492188469
0.0011975263404618562,2835.5129708436584
0.0011750087511540265,2855.4724494988473
0.0011463500011258795,2875.4319281540365
0.001162726429713392,2895.3914068092254
0.0011443029475524404,2915.350885464414
0.001160679376139953,2935.3103641196035
0.0012835025905462971,2955.2698427747923
0.001127926518964928,2975.2293214299816
0.001134067679685245,2995.1888000851704
0.0010972207153633418,3015.1482787403597
0.0011872910725946608,3035.1077573955486
0.0011095030368039763,3055.0672360507374
0.001072656072482073,3075.0267147059267
0.001103361876083659,3094.9861933611155
0.001015338572425779,3114.945672016305
0.0009641622330898022,3134.9051506714936
0.0010972207153633418,3154.8646293266825
0.001019432679572657,3174.8241079818717
0.0009518799116491678,3194.7835866370606
0.0009703033938101194,3214.74306529225
0.0009928209831179492,3234.7025439474387
0.0010010091974117054,3254.6620226026275
0.0008904683044459957,3274.621501257817
0.0010091974117054617,3294.5809799130056
0.0009498328580757287,3314.540458568195
0.0009784916081038756,3334.4999372233838
0.0008945624115928738,3354.459415878573
0.0008966094651663128,3374.418894533762
0.0009395975902085333,3394.3783731889507
0.0009457387509288506,3414.33785184414
0.0008208684829490672,3434.297330499329
0.0008822800901522393,3454.256809154518
0.000929362322341338,3474.216287809707
0.0008147273222287501,3494.175766464896
0.0009457387509288506,3514.135245120085
0.0009047976794600692,3534.094723775274
0.0008167743758021891,3554.054202430463
0.000900703572313191,3574.013681085652
0.0008106332150818719,3593.9731597408413
0.0008249625900959454,3613.93263839603
0.0008454331258303361,3633.892117051219
0.0007922097329209202,3653.8515957064083
0.0007901626793474812,3673.811074361597
0.0008392919651100189,3693.7705530167864
0.0008659036615647268,3713.730031671975
0.0007655980364662124,3733.689510327164
0.0007451275007318216,3753.6489889823533
0.0007963038400677984,3773.608467637542
0.0008290566972428236,3793.5679462927314
0.0008474801794037752,3813.5274249479203
0.0007758333043334077,3833.4869036031096
0.0007717391971865296,3853.4463822582984
0.0008147273222287501,3873.4058609134872
0.0007041864292630402,3893.3653395686765
0.0007799274114802859,3913.3248182238653
0.0007082805364099184,3933.2842968790546
0.0006878100006755276,3953.2437755342435
0.0007901626793474812,3973.2032541894323
0.0007226099114239919,3993.1627328446216
0.0007635509828927732,4013.1222114998104
0.0007348922328646262,4033.0816901549997
0.0006509630363536244,4053.0411688101885
0.0007328451792911872,4073.0006474653774
0.000753315715025578,4092.9601261205667
0.0007041864292630402,4112.919604775756
0.0006734806256614541,4132.879083430945
0.0007103275899833575,4152.838562086134
0.0007737862507599686,4172.798040741322
0.0007430804471583826,4192.757519396511
0.000724656964997431,4212.716998051701
0.0006714335720880151,4232.67647670689
0.0006652924113676979,4252.635955362079
0.0007328451792911872,4272.5954340172675
0.0006632453577942589,4292.554912672457
0.0006304925006192338,4312.514391327646
0.0007062334828364794,4332.473869982835
0.0006775747328083324,4352.433348638024
0.0007164687507036746,4372.392827293213
0.0006530100899270635,4392.352305948402
0.0006243513398989165,4412.311784603591
0.0006591512506473807,4432.27126325878
0.0007103275899833575,4452.230741913969
0.0006919041078224059,4472.190220569158
0.000640727768486429,4492.149699224347
0.0006755276792348933,4512.109177879536
0.0006530100899270635,4532.068656534725
0.0006243513398989165,4552.028135189914
0.0006182101791785993,4571.987613845103
0.0006448218756333072,4591.9470925002925
0.0006550571435005025,4611.906571155481
0.0006468689292067463,4631.86604981067
0.0006427748220598681,4651.825528465859
0.0006263983934723555,4671.785007121048
0.0006079749113114039,4691.7444857762375
0.0006611983042208198,4711.703964431426
0.000640727768486429,4731.663443086615
0.000640727768486429,4751.622921741804
0.0005670338398426225,4771.582400396993
0.000610021964884843,4791.541879052183
0.0006448218756333072,4811.501357707371
0.0005731750005629398,4831.46083636256
0.000581363214856696,4851.420315017749
0.0005649867862691834,4871.379793672939
0.0005711279469895006,4891.339272328128
0.0005977396434442086,4911.2987509833165
0.0005977396434442086,4931.258229638505
0.0005711279469895006,4951.217708293694
0.0005281398219472802,4971.177186948884
0.0006161631256051603,4991.136665604073
0.000524045714800402,5011.096144259262
0.0005076692862128895,5031.05562291445
0.0005404221433879146,5051.015101569639
0.0006550571435005025,5070.974580224829
0.0005404221433879146,5090.934058880018
0.000552704464828549,5110.893537535207
0.0005588456255488663,5130.8530161903955
0.0006079749113114039,5150.812494845584
0.0005342809826675974,5170.771973500774
0.0005383750898144755,5190.731452155963
0.0005588456255488663,5210.690930811152
0.0005260927683738411,5230.6504094663405
0.0006182101791785993,5250.609888121529
0.0005260927683738411,5270.569366776719
0.0005342809826675974,5290.528845431908
0.0005322339290941583,5310.488324087097
0.00046672821474410804,5330.447802742286
0.000521998661226963,5350.407281397474
0.0005363280362410365,5370.366760052664
0.0005138104469332067,5390.326238707853
0.0004994810719191332,5410.285717363042
0.0005383750898144755,5430.245196018231
0.0005486103576816709,5450.20467467342
0.0005260927683738411,5470.164153328609
0.0005711279469895006,5490.123631983798
0.0005097163397863285,5510.083110638987
0.0005486103576816709,5530.042589294176
0.00046672821474410804,5550.0020679493655
0.0005404221433879146,5569.961546604554
0.0004851516969050597,5589.921025259743
0.0005076692862128895,5609.880503914932
0.0005179045540800848,5629.839982570121
0.0005281398219472802,5649.799461225311
0.0005424691969613537,5669.758939880499
0.0004994810719191332,5689.718418535688
0.0005322339290941583,5709.677897190877
0.0005404221433879146,5729.637375846066
0.0005301868755207193,5749.596854501256
0.0005260927683738411,5769.556333156444
0.0005056222326394504,5789.515811811633
0.00047491642903786435,5809.475290466822
0.000524045714800402,5829.434769122011
0.000495386964772255,5849.394247777201
0.00048310464333162066,5869.3537264323895
0.0005301868755207193,5889.313205087578
0.0005117633933597677,5909.272683742767
0.0005260927683738411,5929.232162397956
0.0005342809826675974,5949.191641053146
0.0005670338398426225,5969.151119708335
0.0005138104469332067,5989.110598363523
0.0005649867862691834,6009.070077018712
0.0004790105361847425,6029.029555673902
0.0005445162505347928,6048.989034329091
0.00044011651828940017,6068.94851298428
0.0004994810719191332,6088.9079916394685
0.0005097163397863285,6108.867470294657
0.00048105758975818154,6128.826948949847
0.0004790105361847425,6148.786427605036
0.0005097163397863285,6168.745906260225
0.0004871987504784988,6188.705384915414
0.0005015281254925723,6208.664863570602
0.0005363280362410365,6228.624342225792
0.0005056222326394504,6248.583820880981
0.0004790105361847425,6268.54329953617
0.00048310464333162066,6288.502778191359
0.0004851516969050597,6308.4622568465475
0.0005404221433879146,6328.421735501737
0.0005895514291504523,6348.381214156926
0.0004769634826113034,6368.340692812115
0.0005465633041082318,6388.300171467304
0.000521998661226963,6408.2596501224925
0.0005138104469332067,6428.219128777682
0.0005301868755207193,6448.178607432871
0.0005342809826675974,6468.13808608806
0.00046877526831754716,6488.097564743249
0.0005138104469332067,6508.057043398438
0.0005117633933597677,6528.016522053627
0.0004769634826113034,6547.976000708816
0.0004708223218909862,6567.935479364005
0.0004708223218909862,6587.894958019194
0.0004851516969050597,6607.854436674384
0.0005997866970176476,6627.813915329572
0.00048310464333162066,6647.773393984761
0.0005179045540800848,6667.73287263995
0.0005445162505347928,6687.692351295139
0.0004585400004503518,6707.651829950329
0.000495386964772255,6727.6113086055175
0.0004974340183456942,6747.570787260706
0.0004728693754644253,6767.530265915895
0.0005342809826675974,6787.489744571084
0.00040531660754093593,6807.449223226274
0.0005547515184019881,6827.408701881463
0.0005301868755207193,6847.368180536651
0.000464681161170669,6867.32765919184
0.00045444589330347366,6887.287137847029
0.0004503517861565955,6907.246616502219
0.0005547515184019881,6927.206095157408
0.0004912928576253769,6947.165573812596
0.0005567985719754271,6967.125052467785
0.0005076692862128895,6987.084531122974
0.0005015281254925723,7007.044009778164
0.00046672821474410804,7027.003488433353
0.0005465633041082318,7046.9629670885415
0.0004974340183456942,7066.92244574373
0.00046877526831754716,7086.881924398919
0.000521998661226963,7106.841403054109
0.00044625767900971736,7126.800881709298
0.0004912928576253769,7146.760360364487
0.0004769634826113034,7166.719839019675
0.00048310464333162066,7186.679317674865
0.0004892458040519378,7206.638796330054
0.0005015281254925723,7226.598274985243
0.0005035751790660113,7246.557753640432
0.000495386964772255,7266.5172322956205
0.0005117633933597677,7286.47671095081
0.00044011651828940017,7306.436189605999
0.0004564929468769127,7326.395668261188
0.00046877526831754716,7346.355146916377
0.0004503517861565955,7366.314625571566
0.0004851516969050597,7386.274104226755
0.000552704464828549,7406.233582881944
0.0005199516076535239,7426.193061537133
0.0004585400004503518,7446.152540192322
0.00041759892898157036,7466.112018847511
0.0004790105361847425,7486.0714975027
0.00048310464333162066,7506.030976157889
0.0004564929468769127,7525.990454813078
0.0005097163397863285,7545.949933468267
0.0004851516969050597,7565.909412123456
0.00043192830399564386,7585.868890778645
0.00044625767900971736,7605.828369433834
0.00046672821474410804,7625.787848089023
0.00040326955396749687,7645.747326744212
0.0004298812504222048,7665.706805399402
0.0004298812504222048,7685.6662840545905
0.0004237400897018876,7705.625762709779
0.00046877526831754716,7725.585241364968
0.000436022411142522,7745.544720020157
0.0004769634826113034,7765.504198675347
0.0004851516969050597,7785.463677330536
0.00046058705402379085,7805.423155985724
0.00041145776826125317,7825.382634640913
0.0004564929468769127,7845.342113296102
0.0004483047325831564,7865.301591951292
0.0004237400897018876,7885.261070606481
0.0004503517861565955,7905.2205492616695
0.00046672821474410804,7925.180027916858
0.0004626341075972299,7945.139506572047
0.00042783419684876573,7965.098985227237
0.00045444589330347366,7985.058463882426
0.00040326955396749687,8005.0179425376145
0.0004094107146878141,8024.977421192803
0.0004012225003940578,8044.936899847992
0.000436022411142522,8064.896378503182
0.00044216357186283923,8084.855857158371
0.0004523988397300346,8104.81533581356
0.0004339753575690829,8124.774814468748
0.0004523988397300346,8144.734293123937
0.0004012225003940578,8164.693771779127
0.0004298812504222048,8184.653250434316
0.0004298812504222048,8204.612729089504
0.00046672821474410804,8224.572207744694
0.0004012225003940578,8244.531686399881
0.00042578714327532667,8264.491165055071
0.0004483047325831564,8284.45064371026
0.00039303428610030155,8304.410122365449
0.00045444589330347366,8324.369601020639
0.0004380694647159611,8344.329079675827
0.00041145776826125317,8364.288558331016
0.00041350482183469224,8384.248036986204
0.0003950813396737406,8404.207515641394
0.00037461080393934987,8424.166994296584
0.0004339753575690829,8444.126472951772
0.00045444589330347366,8464.085951606961
0.000347999107484642,8484.04543026215
0.0003725637503659108,8504.004908917339
0.00043192830399564386,8523.964387572529
0.00040326955396749687,8543.923866227717
0.00039917544682061874,8563.883344882906
0.0004442106254362783,8583.842823538096
0.0004339753575690829,8603.802302193284
0.0004442106254362783,8623.761780848474
0.0003827990182331062,8643.721259503662
0.0004155518754081313,8663.680738158851
0.00041145776826125317,8683.640216814041
0.00039303428610030155,8703.59969546923
0.000376657857512789,8723.559174124419
0.00038484607180654524,8743.518652779607
0.00036437553607215456,8763.478131434797
0.0004237400897018876,8783.437610089986
0.0004503517861565955,8803.397088745174
0.0003868931253799843,8823.356567400364
0.0004523988397300346,8843.316046055552
0.00032752857175025125,8863.275524710742
0.00039917544682061874,8883.235003365931
0.0003439050003377638,8903.19448202112
0.00035004616105808106,8923.153960676309
0.00039917544682061874,8943.113439331497
0.00035004616105808106,8963.072917986687
0.00038484607180654524,8983.032396641876
0.0003520932146315201,9002.991875297064
0.00038484607180654524,9022.951353952254
0.00041145776826125317,9042.910832607442
0.0003807519646596671,9062.870311262632
0.00041350482183469224,9082.829789917821
0.000347999107484642,9102.78926857301
0.00037051669679247175,9122.7487472282
0.00037870491108622805,9142.708225883387
0.0003807519646596671,9162.667704538577
0.00034595205391120293,9182.627183193767
0.00037870491108622805,9202.586661848954
0.000376657857512789,9222.546140504144
0.0003950813396737406,9242.505619159332
0.0003868931253799843,9262.465097814522
0.0003377638396174466,9282.424576469712
0.0003520932146315201,9302.3840551249
0.00032343446460337313,9322.34353378009
0.0003725637503659108,9342.303012435277
0.0003582343753518373,9362.262491090467
0.00033162267889712944,9382.221969745657
0.0003336697324705685,9402.181448400845
0.00033571678604400756,9422.140927056034
0.00030296392886898244,9442.100405711222
0.000347999107484642,9462.059884366412
0.0003336697324705685,9482.019363021602
0.0003684696432190327,9501.97884167679
0.000347999107484642,9521.93832033198
0.00032343446460337313,9541.897798987167
0.00029272866100178707,9561.857277642357
0.0003439050003377638,9581.816756297547
0.0003111521431627387,9601.776234952735
0.0003336697324705685,9621.735713607924
0.000376657857512789,9641.695192263112
0.00032957562532369037,9661.654670918302
0.0003111521431627387,9681.614149573492
0.0003336697324705685,9701.57362822868
0.00034185794676432475,9721.53310688387
0.000347999107484642,9741.49258553906
0.0003439050003377638,9761.452064194247
0.000319340357456495,9781.411542849437
0.00028863455385490895,9801.371021504625
0.0003254815181768122,9821.330500159815
0.0003398108931908857,9841.289978815004
0.0003050109824424215,9861.249457470192
0.00034185794676432475,9881.208936125382
0.000347999107484642,9901.16841478057
0.0002783992859877136,9921.12789343576
0.00035618732177839825,9941.08737209095
0.00036028142892527643,9961.046850746137
0.0002783992859877136,9981.006329401327
0.0003254815181768122,10000.965808056515
0.000319340357456495,10020.925286711705
0.0002865875002814699,10040.884765366894
0.0003152462503096169,10060.844244022082
0.00032752857175025125,10080.803722677272
0.000290681607428348,10100.76320133246
0.0002640699109736401,10120.72267998765
0.0003398108931908857,10140.68215864284
0.0002865875002814699,10160.641637298027
0.0003377638396174466,10180.601115953217
0.0002865875002814699,10200.560594608405
0.00030910508958929963,10220.520073263595
0.000290681607428348,10240.479551918785
0.00030910508958929963,10260.439030573973
0.000262022857400201,10280.398509229162
0.0002865875002814699,10300.35798788435
0.00028044633956115264,10320.31746653954
0.00028863455385490895,10340.27694519473
0.0003152462503096169,10360.236423849918
0.0002824933931345917,10380.195902505107
0.0002845404467080308,10400.155381160295
0.00026611696454707914,10420.114859815485
0.00027430517884083545,10440.074338470675
0.00023745821451893217,10460.033817125863
0.0002865875002814699,10479.993295781052
0.0002845404467080308,10499.95277443624
0.00027430517884083545,10519.91225309143
0.0002722581252673964,10539.87173174662
0.0002763522324142745,10559.831210401808
0.00023336410737205402,10579.790689056998
0.000290681607428348,10599.750167712185
0.00026611696454707914,10619.709646367375
0.0002579287502533229,10639.669125022565
0.00025997580382676195,10659.628603677753
0.0002722581252673964,10679.588082332943
0.0002579287502533229,10699.54756098813
0.00022312883950485868,10719.50703964332
0.00026816401812051826,10739.46651829851
0.0002702110716939573,10759.425996953698
0.0002845404467080308,10779.385475608888
0.00031319919673617776,10799.344954264077
0.0002558816966798838,10819.304432919265
0.00028044633956115264,10839.263911574455
0.0002579287502533229,10859.223390229643
0.0002865875002814699,10879.182868884833
0.00028044633956115264,10899.142347540022
0.0002845404467080308,10919.10182619521
0.00023745821451893217,10939.0613048504
0.00026611696454707914,10959.020783505588
0.0002435993752392494,10978.980262160778
0.0002845404467080308,10998.939740815968
0.00023745821451893217,11018.899219471155
0.0002149406252111024,11038.858698126345
0.00020470535734390705,11058.818176781533
0.0002579287502533229,11078.777655436723
0.0002476934823861275,11098.737134091913
0.0002558816966798838,11118.6966127471
0.0002435993752392494,11138.65609140229
0.00024155232166581033,11158.615570057478
0.00019242303590327262,11178.575048712668
0.0002722581252673964,11198.534527367858
0.00019447008947671168,11218.494006023046
0.0002292700002251759,11238.453484678235
0.00023745821451893217,11258.412963333423
0.00022312883950485868,11278.372441988613
0.00023950526809237124,11298.331920643803
0.00019651714305015077,11318.29139929899
0.0001883289287563945,11338.25087795418
0.0001883289287563945,11358.210356609368
0.0002292700002251759,11378.169835264558
0.00020879946449078518,11398.129313919748
0.00019037598232983356,11418.088792574936
0.00022108178593141961,11438.048271230125
0.00020675241091734612,11458.007749885313
0.00017604660731576006,11477.967228540503
0.00020879946449078518,11497.926707195693
0.00022722294665173683,11517.88618585088
0.00024564642881268845,11537.84566450607
0.00022722294665173683,11557.805143161258
0.0002149406252111024,11577.764621816448
0.00018423482160951634,11597.724100471638
0.00016785839302200378,11617.683579126826
0.0002292700002251759,11637.643057782016
0.0002149406252111024,11657.602536437204
0.00022312883950485868,11677.562015092393
0.00016990544659544284,11697.521493747583
0.00022312883950485868,11717.480972402771
0.00018014071446263821,11737.44045105796
0.0001862818751829554,11757.399929713149
0.00017809366088919912,11777.359408368338
0.00019037598232983356,11797.318887023528
0.00017604660731576006,11817.278365678716
0.00021084651806422427,11837.237844333906
0.00019651714305015077,11857.197322989094
0.00019242303590327262,11877.156801644283
0.00020265830377046796,11897.116280299473
0.00018218776803607728,11917.075758954661
0.00019856419662358984,11937.03523760985
0.00015557607158136935,11956.99471626504
0.00020675241091734612,11976.954194920228
0.0001719525001688819,11996.913673575418
0.00021084651806422427,12016.873152230606
0.00019651714305015077,12036.832630885796
0.00020265830377046796,12056.792109540986
0.00017809366088919912,12076.751588196174
0.00018014071446263821,12096.711066851363
0.00017809366088919912,12116.670545506551
0.0001883289287563945,12136.630024161741
0.00021903473235798055,12156.58950281693
0.00016785839302200378,12176.548981472119
0.00021698767878454146,12196.508460127308
0.00016990544659544284,12216.467938782496
0.00019651714305015077,12236.427417437686
0.00016785839302200378,12256.386896092876
0.000145340803714174,12276.346374748064
0.00019447008947671168,12296.305853403253
0.00014943491086105216,12316.265332058441
0.00018218776803607728,12336.224810713631
0.00016171723230168656,12356.18428936882
0.00016990544659544284,12376.143768024009
0.00016376428587512563,12396.103246679198
0.0001596701787282475,12416.062725334386
0.00019242303590327262,12436.022203989576
0.0001391996429938568,12455.981682644766
0.00019447008947671168,12475.941161299954
0.00014124669656729585,12495.900639955144
0.00018014071446263821,12515.860118610331
0.00017809366088919912,12535.819597265521
0.0001719525001688819,12555.779075920711
0.0001862818751829554,12575.738554575899
0.00017809366088919912,12595.698033231089
0.00014124669656729585,12615.657511886277
0.00018423482160951634,12635.616990541466
0.00018423482160951634,12655.576469196656
0.00016376428587512563,12675.535947851844
0.000145340803714174,12695.495426507034
0.00016785839302200378,12715.454905162222
0.00013715258942041772,12735.414383817411
0.00019447008947671168,12755.373862472601
0.00014329375014073494,12775.333341127789
0.00014124669656729585,12795.292819782979
0.00014124669656729585,12815.252298438167
0.0002006112501970289,12835.211777093356
0.00016171723230168656,12855.171255748546
0.0001719525001688819,12875.130734403734
0.000173999553742321,12895.090213058924
0.00016376428587512563,12915.049691714112
0.00015762312515480844,12935.009170369302
0.00013305848227353957,12954.968649024491
0.000173999553742321,12974.92812767968
0.00014738785728761307,12994.887606334869
0.00015557607158136935,13014.847084990057
0.00013715258942041772,13034.806563645247
0.00016376428587512563,13054.766042300436
0.00019447008947671168,13074.725520955624
0.00017809366088919912,13094.684999610814
0.0001248702679797833,13114.644478266004
0.00012896437512666144,13134.603956921192
0.0001310114287001005,13154.563435576381
0.00015557607158136935,13174.52291423157
0.00018014071446263821,13194.482392886759
0.0001248702679797833,13214.441871541949
0.00015148196443449122,13234.401350197137
0.000145340803714174,13254.360828852326
0.00013510553584697866,13274.320307507514
0.00015557607158136935,13294.279786162704
0.00015557607158136935,13314.239264817894
0.00014329375014073494,13334.198743473082
0.00016990544659544284,13354.158222128272
0.00014943491086105216,13374.11770078346
0.0001719525001688819,13394.07717943865
0.0001596701787282475,13414.036658093839
0.00014738785728761307,13433.996136749027
0.00013715258942041772,13453.955615404217
0.00011872910725946609,13473.915094059405
0.00016581133944856472,13493.874572714594
0.00012896437512666144,13513.834051369784
0.0001310114287001005,13533.793530024972
0.00013715258942041772,13553.753008680162
0.00014329375014073494,13573.71248733535
0.00015557607158136935,13593.67196599054
0.00015557607158136935,13613.631444645729
0.00013510553584697866,13633.590923300917
0.00012282321440634423,13653.550401956107
0.00013715258942041772,13673.509880611295
0.00014943491086105216,13693.469359266484
0.00012691732155322238,13713.428837921674
0.0001310114287001005,13733.388316576862
0.00015148196443449122,13753.347795232052
0.00016171723230168656,13773.30727388724
0.00011872910725946609,13793.26675254243
0.00014738785728761307,13813.22623119762
0.00013715258942041772,13833.185709852807
0.00015762312515480844,13853.145188507997
0.00011872910725946609,13873.104667163185
0.00012077616083290516,13893.064145818375
0.0001310114287001005,13913.023624473564
0.000145340803714174,13932.983103128752
0.0001248702679797833,13952.942581783942
0.00010439973224539259,13972.90206043913
0.00014329375014073494,13992.86153909432
0.00011054089296570981,14012.82101774951
0.00013715258942041772,14032.780496404697
0.0001310114287001005,14052.739975059887
0.00013715258942041772,14072.699453715075
0.00015148196443449122,14092.658932370265
0.00011258794653914887,14112.618411025454
0.000145340803714174,14132.577889680642
0.0001248702679797833,14152.537368335832
9.211741080475817e-05,14172.49684699102
0.000145340803714174,14192.45632564621
0.00012691732155322238,14212.4158043014
0.00010849383939227073,14232.375282956587
0.00011668205368602701,14252.334761611777
0.00012077616083290516,14272.294240266967
0.00013305848227353957,14292.253718922155
0.00011463500011258795,14312.213197577345
0.00010849383939227073,14332.172676232532
0.00012282321440634423,14352.132154887722
0.00011463500011258795,14372.091633542912
0.00012077616083290516,14392.0511121981
0.00010439973224539259,14412.01059085329
0.00011258794653914887,14431.970069508478
0.00010030562509851445,14451.929548163667
0.00011463500011258795,14471.889026818857
7.983508936412375e-05,14491.848505474045
0.00012077616083290516,14511.807984129235
0.0001248702679797833,14531.767462784423
0.00012896437512666144,14551.726941439612
0.00011463500011258795,14571.686420094802
0.00011668205368602701,14591.64589874999
0.0001248702679797833,14611.60537740518
0.0001310114287001005,14631.564856060368
0.00010439973224539259,14651.524334715557
0.00011054089296570981,14671.483813370747
0.00013510553584697866,14691.443292025935
0.00012077616083290516,14711.402770681125
8.188214293756281e-05,14731.362249336313
9.007035723131911e-05,14751.321727991502
0.00011668205368602701,14771.281206646692
0.00013510553584697866,14791.24068530188
0.00010644678581883167,14811.20016395707
9.007035723131911e-05,14831.159642612258
0.00013715258942041772,14851.119121267448
0.00011463500011258795,14871.078599922637
0.00010849383939227073,14891.038078577825
0.00012282321440634423,14910.997557233015
9.416446437819725e-05,14930.957035888203
9.825857152507539e-05,14950.916514543393
0.00011872910725946609,14970.875993198582
0.00010235267867195353,14990.83547185377
0.00010644678581883167,15010.79495050896
0.00012896437512666144,15030.754429164148
0.0001310114287001005,15050.713907819338
0.00010849383939227073,15070.673386474527
0.00011258794653914887,15090.632865129715
9.825857152507539e-05,15110.592343784905
0.00010849383939227073,15130.551822440093
8.802330365788003e-05,15150.511301095283
0.00010644678581883167,15170.470779750473
9.211741080475817e-05,15190.43025840566
8.802330365788003e-05,15210.38973706085
0.00011668205368602701,15230.349215716038
0.00012896437512666144,15250.308694371228
0.00010849383939227073,15270.268173026418
0.00011258794653914887,15290.227651681605
0.0001310114287001005,15310.187130336795
0.00010439973224539259,15330.146608991985
0.00010439973224539259,15350.106087647173
0.00013305848227353957,15370.065566302363
0.00010644678581883167,15390.02504495755
7.778803579068467e-05,15409.98452361274
0.00014124669656729585,15429.94400226793
0.00010644678581883167,15449.903480923118
0.00010235267867195353,15469.862959578308
0.00011258794653914887,15489.822438233496
0.00012077616083290516,15509.781916888685
0.00014329375014073494,15529.741395543875
0.00012077616083290516,15549.700874199063
9.825857152507539e-05,15569.660352854253
9.007035723131911e-05,15589.61983150944
0.00010439973224539259,15609.57931016463
0.0001248702679797833,15629.53878881982
0.00010030562509851445,15649.498267475008
0.00010235267867195353,15669.457746130198
0.00013305848227353957,15689.417224785386
0.00013305848227353957,15709.376703440576
0.00010030562509851445,15729.336182095765
0.00011872910725946609,15749.295660750953
0.0001248702679797833,15769.255139406143
0.00011258794653914887,15789.21461806133
9.211741080475817e-05,15809.17409671652
0.00012896437512666144,15829.13357537171
0.00010644678581883167,15849.093054026898
9.416446437819725e-05,15869.052532682088
0.00010235267867195353,15889.012011337276
9.825857152507539e-05,15908.971489992466
8.802330365788003e-05,15928.930968647655
0.00010439973224539259,15948.890447302843
0.0001248702679797833,15968.849925958033
0.0001310114287001005,15988.809404613221
0.00012691732155322238,16008.76888326841
9.007035723131911e-05,16028.7283619236
0.0001248702679797833,16048.687840578788
0.00010644678581883167,16068.647319233978
0.00010235267867195353,16088.606797889166
9.416446437819725e-05,16108.566276544356
0.00010849383939227073,16128.525755199546
8.188214293756281e-05,16148.485233854733
9.825857152507539e-05,16168.444712509923
8.188214293756281e-05,16188.404191165111
9.825857152507539e-05,16208.3636698203
9.211741080475817e-05,16228.32314847549
0.00010030562509851445,16248.282627130679
9.007035723131911e-05,16268.242105785868
0.00010439973224539259,16288.201584441056
0.00011258794653914887,16308.161063096246
0.00010030562509851445,16328.120541751436
0.00012077616083290516,16348.080020406624
0.00010439973224539259,16368.039499061813
0.00010030562509851445,16387.998977717
8.597625008444095e-05,16407.95845637219
8.597625008444095e-05,16427.91793502738
8.597625008444095e-05,16447.87741368257
0.00010849383939227073,16467.836892337757
9.621151795163631e-05,16487.796370992946
0.00010235267867195353,16507.755849648136
9.211741080475817e-05,16527.715328303326
8.802330365788003e-05,16547.674806958516
6.345866077661119e-05,16567.6342856137
9.007035723131911e-05,16587.59376426889
0.00011668205368602701,16607.55324292408
9.007035723131911e-05,16627.51272157927
7.574098221724561e-05,16647.47220023446
8.597625008444095e-05,16667.431678889647
7.983508936412375e-05,16687.391157544836
0.00011463500011258795,16707.350636200026
8.802330365788003e-05,16727.310114855216
9.825857152507539e-05,16747.269593510406
8.597625008444095e-05,16767.22907216559
0.00010235267867195353,16787.18855082078
8.802330365788003e-05,16807.14802947597
6.755276792348933e-05,16827.10750813116
8.597625008444095e-05,16847.06698678635
8.392919651100189e-05,16867.026465441537
7.778803579068467e-05,16886.985944096727
6.755276792348933e-05,16906.945422751916
9.621151795163631e-05,16926.904901407106
8.597625008444095e-05,16946.864380062296
7.574098221724561e-05,16966.823858717482
0.00010235267867195353,16986.78333737267
6.755276792348933e-05,17006.74281602786
7.778803579068467e-05,17026.70229468305
9.007035723131911e-05,17046.66177333824
8.188214293756281e-05,17066.62125199343
6.95998214969284e-05,17086.580730648617
9.007035723131911e-05,17106.540209303806
7.369392864380653e-05,17126.499687958996
9.211741080475817e-05,17146.459166614186
9.825857152507539e-05,17166.418645269376
0.00010235267867195353,17186.37812392456
7.983508936412375e-05,17206.33760257975
5.7317500056293974e-05,17226.29708123494
5.1176339335976764e-05,17246.25655989013
6.141160720317211e-05,17266.21603854532
7.164687507036747e-05,17286.175517200507
7.574098221724561e-05,17306.134995855697
8.597625008444095e-05,17326.094474510886
5.9364553629733044e-05,17346.053953166076
8.597625008444095e-05,17366.013431821266
9.416446437819725e-05,17385.972910476452
8.802330365788003e-05,17405.93238913164
8.597625008444095e-05,17425.89186778683
8.392919651100189e-05,17445.85134644202
7.369392864380653e-05,17465.81082509721
7.983508936412375e-05,17485.770303752397
7.164687507036747e-05,17505.729782407587
5.5270446482854904e-05,17525.689261062776
6.345866077661119e-05,17545.648739717966
7.369392864380653e-05,17565.608218373156
6.345866077661119e-05,17585.567697028342
6.755276792348933e-05,17605.527175683532
8.392919651100189e-05,17625.48665433872
6.550571435005025e-05,17645.44613299391
7.778803579068467e-05,17665.4056116491
4.9129285762537694e-05,17685.365090304287
4.9129285762537694e-05,17705.324568959477
8.188214293756281e-05,17725.284047614667
5.9364553629733044e-05,17745.243526269856
5.9364553629733044e-05,17765.203004925046
7.983508936412375e-05,17785.162483580232
6.141160720317211e-05,17805.121962235422
6.550571435005025e-05,17825.08144089061
6.345866077661119e-05,17845.0409195458
6.141160720317211e-05,17865.00039820099
7.574098221724561e-05,17884.959876856177
6.95998214969284e-05,17904.919355511367
5.5270446482854904e-05,17924.878834166557
6.345866077661119e-05,17944.838312821747
5.1176339335976764e-05,17964.797791476936
4.298812504222048e-05,17984.757270132122
5.1176339335976764e-05,18004.716748787312
5.3223392909415834e-05,18024.676227442502
6.345866077661119e-05,18044.63570609769
6.141160720317211e-05,18064.59518475288
4.9129285762537694e-05,18084.554663408067
4.298812504222048e-05,18104.514142063257
6.95998214969284e-05,18124.473620718447
4.9129285762537694e-05,18144.433099373637
6.141160720317211e-05,18164.392578028826
6.755276792348933e-05,18184.352056684012
5.9364553629733044e-05,18204.311535339202
6.755276792348933e-05,18224.271013994392
8.597625008444095e-05,18244.23049264958
4.9129285762537694e-05,18264.18997130477
4.9129285762537694e-05,18284.149449959958
5.1176339335976764e-05,18304.108928615147
6.95998214969284e-05,18324.068407270337
6.550571435005025e-05,18344.027885925527
4.298812504222048e-05,18363.987364580717
5.7317500056293974e-05,18383.946843235903
7.164687507036747e-05,18403.906321891092
5.3223392909415834e-05,18423.865800546282
4.7082232189098624e-05,18443.825279201472
5.9364553629733044e-05,18463.78475785666
4.9129285762537694e-05,18483.744236511848
5.7317500056293974e-05,18503.703715167037
7.574098221724561e-05,18523.663193822227
5.7317500056293974e-05,18543.622672477417
5.7317500056293974e-05,18563.582151132607
5.9364553629733044e-05,18583.541629787793
6.345866077661119e-05,18603.501108442983
4.094107146878141e-05,18623.460587098172
5.3223392909415834e-05,18643.420065753362
5.7317500056293974e-05,18663.37954440855
3.889401789534234e-05,18683.339023063738
2.8658750028146987e-05,18703.298501718928
4.7082232189098624e-05,18723.257980374117
4.5035178615659554e-05,18743.217459029307
4.5035178615659554e-05,18763.176937684497
3.889401789534234e-05,18783.136416339683
5.1176339335976764e-05,18803.095894994873
4.094107146878141e-05,18823.055373650062
1.2282321440634423e-05,18843.014852305252
6.550571435005025e-05,18862.974330960442
3.47999107484642e-05,18882.933809615628
5.5270446482854904e-05,18902.893288270818
3.684696432190327e-05,18922.852766926007
4.7082232189098624e-05,18942.812245581197
4.094107146878141e-05,18962.771724236387
4.5035178615659554e-05,18982.731202891573
6.755276792348933e-05,19002.690681546763
3.070580360158606e-05,19022.650160201953
4.094107146878141e-05,19042.609638857142
2.0470535734390703e-05,19062.569117512332
3.47999107484642e-05,19082.528596167518
4.298812504222048e-05,19102.488074822708
2.6611696454707917e-05,19122.447553477898
4.5035178615659554e-05,19142.407032133087
1.4329375014073493e-05,19162.366510788277
2.8658750028146987e-05,19182.325989443463
4.298812504222048e-05,19202.285468098653
1.4329375014073493e-05,19222.244946753843
3.275285717502513e-05,19242.204425409032
2.0470535734390703e-05,19262.163904064222
2.4564642881268847e-05,19282.12338271941
2.2517589307829777e-05,19302.082861374598
1.4329375014073493e-05,19322.042340029788
2.4564642881268847e-05,19342.001818684977
2.2517589307829777e-05,19361.961297340167
1.8423482160951633e-05,19381.920775995357
2.8658750028146987e-05,19401.880254650543
1.6376428587512563e-05,19421.839733305733
2.4564642881268847e-05,19441.799211960923
2.4564642881268847e-05,19461.758690616112
2.6611696454707917e-05,19481.718169271302
1.6376428587512563e-05,19501.677647926488
1.4329375014073493e-05,19521.637126581678
1.4329375014073493e-05,19541.596605236868
2.2517589307829777e-05,19561.556083892057
1.8423482160951633e-05,19581.515562547247
1.4329375014073493e-05,19601.475041202433
6.141160720317212e-06,19621.434519857623
1.2282321440634423e-05,19641.393998512813
1.0235267867195352e-05,19661.353477168002
1.8423482160951633e-05,19681.312955823192
1.2282321440634423e-05,19701.27243447838
8.188214293756282e-06,19721.231913133568
1.6376428587512563e-05,19741.191391788758
8.188214293756282e-06,19761.150870443947
6.141160720317212e-06,19781.110349099137
6.141160720317212e-06,19801.069827754323
1.0235267867195352e-05,19821.029306409513
6.141160720317212e-06,19840.988785064703
2.0470535734390704e-06,19860.948263719893
4.094107146878141e-06,19880.907742375082
0.0,19900.86722103027
2.0470535734390704e-06,19920.826699685458
4.094107146878141e-06,19940.786178340648


==> data/histogram_best.csv <==
density,bin
0.015034123033285425,4.0
0.03161972568317454,8.0
0.03425628920341516,12.0
0.03121043964934657,16.0
0.02790283739922521,20.0
0.024576198589390925,24.0
0.02107823074214028,28.0
0.019179333910775646,32.0
0.017299473639123937,36.0
0.01603354241821418,40.0
0.013844338051227383,44.0
0.013206613300844272,48.0
0.012307135854408392,52.0
0.011826462721656942,56.0
0.010598604620173042,60.0
0.009984675569431093,64.0
0.009394542218330304,68.0
0.00844271423268387,72.0
0.008066742178353528,76.0
0.007524200226535061,80.0
0.00732431634954931,84.0
0.007038767953855379,88.0
0.006467671162467519,92.0
0.005810909852371479,96.0
0.005696690494093907,100.0
0.005868019531510266,104.0
0.005354032419261191,108.0
0.005201739941557762,112.0
0.0053064410199788695,116.0
0.00460684745052874,120.0
0.004778176487945099,124.0
0.004697271109165152,128.0
0.004421240993327686,132.0
0.004483109812394704,136.0
0.004406963573542989,140.0
0.004235634536126631,144.0
0.003897735601222147,148.0
0.003864421621724522,152.0
0.003845385062011593,156.0
0.003907253881078611,160.0
0.0037454431235187176,164.0
0.003302843110193126,168.0
0.0034027850486860016,172.0
0.003593150645815288,176.0
0.0033218796699060545,180.0
0.003440858168111859,184.0
0.0035741140861023594,188.0
0.0030696452537097496,192.0
0.0030886818134226784,196.0
0.002945907615575713,200.0
0.02381949534080201,236.0
0.019141260791349788,272.0
0.017761110212162458,308.0
0.015605219824673285,344.0
0.014101331607351919,380.0
0.014248864945127117,416.0
0.011412417547900743,452.0
0.011612301424886494,488.0
0.011226811090699689,524.0
0.010056062668354574,560.0
0.008480787352109727,596.0
0.007971559379788884,632.0
0.008057223898497064,668.0
0.007890654001008938,704.0
0.00728148409019522,740.0
0.006334415244477018,776.0
0.006772256117874378,812.0
0.006034589428998391,848.0
0.0054825291973234595,884.0
0.004992337784715546,920.0
0.004721066808806312,956.0
0.004602088310600509,992.0
0.004311780774978346,1028.0
0.004811490467442724,1064.0
0.004230875396198399,1100.0
0.004069064638638506,1136.0
0.004069064638638506,1172.0
0.00399291839978679,1208.0
0.0037454431235187176,1244.0
0.0035788732260305916,1280.0
0.0034598947278247877,1316.0
0.003902494741150379,1352.0
0.0035979097857435204,1388.0
0.003250492570982572,1424.0
0.0031505506324896963,1460.0
0.003131514072776768,1496.0
0.002765060298302891,1532.0
0.0025889721209583004,1568.0
0.0023938473839007816,1604.0
0.0024509570630395676,1640.0
0.0023890882439725493,1676.0
0.0027603011583746586,1712.0
0.002431920503326639,1748.0
0.0024461979231113354,1784.0
0.002403365663757246,1820.0
0.002213000066627959,1856.0
0.001956006510503422,1892.0
0.001851305432082314,1928.0
0.0020416710292116007,1964.0
0.001956006510503422,2000.0
0.018303652163980926,2360.0
0.015010327333644264,2720.0
0.011774112182446388,3080.0
0.009304118559693892,3440.0
0.007162505591989415,3800.0
0.00616308620706066,4160.0
0.005839464691940873,4520.0
0.006396284063544037,4880.0
0.005977479749859606,5240.0
0.006029830289070159,5600.0
0.0054396969379693705,5960.0
0.0041309334577055235,6320.0
0.004178524856987846,6680.0
0.00526360876062478,7040.0
0.005073243163495493,7400.0
0.00594416577036198,7760.0
0.00493522810557676,8120.0
0.005363550699117655,8480.0
0.005539638876462246,8840.0
0.00471630766887808,9200.0
0.004449795832897079,9560.0
0.0035455592465329666,9920.0
0.0036597786048105387,10280.0
0.003497967847250645,10640.0
0.003221937731413179,11000.0
0.002779337718087587,11360.0
0.002384329104044317,11720.0
0.0027888559979440514,12080.0
0.003279047410551965,12440.0
0.0023177011450490666,12800.0
0.0020845032885656906,13160.0
0.002746023738589962,13520.0
0.00241288394361371,13880.0
0.0018703419917952427,14240.0
0.0018465462921540819,14600.0
0.0025937312608865326,14960.0
0.002493789322393657,15320.0
0.002241554906197352,15680.0
0.0023986065238290138,16040.0
0.0022558323259820484,16400.0
0.002351015124546692,16760.0
0.0019988387698575113,17120.0
0.0017704000533023672,17480.0
0.0011612301424886494,17840.0
0.0011421935827757208,18200.0
0.0007995355079430046,18560.0
0.0008090537877994689,18920.0
0.0005425419518184674,19280.0
0.00024271613633984067,19640.0
0.00012849677806226858,20000.0


==> data/histogram_best_retrieval.csv <==
density,bin
0.022643987778528666,4.0
0.02612291906606638,8.0
0.01987416834029754,12.0
0.015600460684745052,16.0
0.013187576741131343,20.0
0.011445731527398369,24.0
0.009765755132732413,28.0
0.008542656171176746,32.0
0.007633660444884401,36.0
0.007291002370051684,40.0
0.00651526256174984,44.0
0.006377247503831108,48.0
0.005934647490505516,52.0
0.005825187272156176,56.0
0.005634821675026889,60.0
0.005339754999476495,64.0
0.005054206603782564,68.0
0.00469251196923692,72.0
0.004568774331102883,76.0
0.004492628092251169,80.0
0.00471630766887808,84.0
0.004378408733973597,88.0
0.004349853894404203,92.0
0.004378408733973597,96.0
0.0037454431235187176,100.0
0.0039310495807197724,104.0
0.003702610864164628,108.0
0.00375020226344695,112.0
0.003331397949762519,116.0
0.0031791054720590895,120.0
0.0029744624551451063,124.0
0.0030315721342838923,128.0
0.00331236139004959,132.0
0.003260010850839036,136.0
0.0034694130076812517,140.0
0.00342182160839893,144.0
0.003307602250121358,148.0
0.0031410323526332323,152.0
0.002860243096867534,156.0
0.002598490400814765,160.0
0.0026793957795947115,164.0
0.0028650022367957663,168.0
0.0030363312742121245,172.0
0.0025175850220348177,176.0
0.0027365054587334976,180.0
0.00291735277600632,184.0
0.0025556581414606754,188.0
0.002493789322393657,192.0
0.0025080667421783537,196.0
0.002360533404403156,200.0
0.02062135330902999,236.0
0.01862251453917248,272.0
0.017708759672951904,308.0
0.017451766116827368,344.0
0.015648052084027374,380.0
0.015771789722161412,416.0
0.014729538077878565,452.0
0.013225649860557201,488.0
0.013811024071729757,524.0
0.012045383158355622,560.0
0.011893090680652193,596.0
0.010836561616584651,632.0
0.010370165903617898,668.0
0.009608703515100752,704.0
0.010341611064048505,740.0
0.010003712129144022,776.0
0.009632499214741911,812.0
0.009370746518689143,848.0
0.008785372307516585,884.0
0.008542656171176746,920.0
0.00800487335928651,956.0
0.0070768410732812365,992.0
0.007467090547396274,1028.0
0.0067912926775873066,1064.0
0.00655809482110393,1100.0
0.007205337851343505,1136.0
0.0064058023434005,1172.0
0.00638200664375934,1208.0
0.00605362598871132,1244.0
0.005587230275744567,1280.0
0.005244572200911851,1316.0
0.005787114152730318,1352.0
0.005230294781127155,1388.0
0.005068484023567261,1424.0
0.00482576788722742,1460.0
0.004830527027155652,1496.0
0.0045735334710311154,1532.0
0.0046401614300263655,1568.0
0.004088101198351434,1604.0
0.00425467109583956,1640.0
0.00432129905483481,1676.0
0.004030991519212648,1712.0
0.0037073700040928604,1748.0
0.0032076603116284823,1784.0
0.003445617308040091,1820.0
0.002931630195791017,1856.0
0.0032885656904084294,1892.0
0.002931630195791017,1928.0
0.002579453841101836,1964.0
0.0026222861004559254,2000.0
0.026594073918961365,2360.0
0.020764127506876957,2720.0
0.017466043536612064,3080.0
0.011407658407972511,3440.0
0.009227972320842177,3800.0
0.008128610997420547,4160.0
0.008699707788808407,4520.0
0.008428436812899173,4880.0
0.008395122833401547,5240.0
0.007476608827252739,5600.0
0.007476608827252739,5960.0
0.006662795899525038,6320.0
0.006524780841606305,6680.0
0.006719905578663824,7040.0
0.007319557209621077,7400.0
0.007481367967180971,7760.0
0.007357630329046934,8120.0
0.008347531434119227,8480.0
0.009318395979478589,8840.0
0.008347531434119227,9200.0
0.006239232445912375,9560.0
0.006605686220386252,9920.0
0.00565861737466805,10280.0
0.004992337784715546,10640.0
0.004925709825720295,11000.0
0.004069064638638506,11360.0
0.003364711929260144,11720.0
0.0037168882839493248,12080.0
0.004073823778566738,12440.0
0.002945907615575713,12800.0
0.003169587192202625,13160.0
0.003164828052274393,13520.0
0.0029221119159345524,13880.0
0.0029744624551451063,14240.0
0.0029554258954321774,14600.0
0.003731165703734021,14960.0
0.003412303328542466,15320.0
0.0034503764479683233,15680.0
0.003831107642226897,16040.0
0.003359952789331912,16400.0
0.003221937731413179,16760.0
0.0031743463321308573,17120.0
0.002836447397226373,17480.0
0.001679976394665956,17840.0
0.001684735534594188,18200.0
0.0013658731594026327,18560.0
0.0009756236852875948,18920.0
0.0006662795899525038,19280.0
0.0003854903341868058,19640.0
8.566451870817906e-05,20000.0


==> data/histogram_combined.csv <==
density,bin
0.025363707945302613,2.0
0.04493735854656987,4.0
0.04337080689777426,6.0
0.037960019952921004,8.0
0.032141105078513095,10.0
0.02773002543585177,12.0
0.024246509269451006,14.0
0.02136487873653487,16.0
0.018934662428732207,18.0
0.01671057133787633,20.0
0.015267694819248797,22.0
0.013684653153097444,24.0
0.012134591521657577,26.0
0.011295661888684139,28.0
0.010126931908595834,30.0
0.00963841514443194,32.0
0.009116918345556559,34.0
0.00850472645122459,36.0
0.008016209687060696,38.0
0.0074761616186601034,40.0
0.007263852645204909,42.0
0.00667227327256762,44.0
0.006338350421113818,46.0
0.0061487152215227705,48.0
0.005833343639594181,50.0
0.005437583223056343,52.0
0.00541078694485326,54.0
0.0053633781449554975,56.0
0.004825391328724373,58.0
0.00469140993770896,60.0
0.004652246146489069,62.0
0.004334813312391011,64.0
0.004213199434392405,66.0
0.004145178112799964,68.0
0.003934930391514237,70.0
0.003860725313413392,72.0
0.003706131400703299,74.0
0.0034958836794175725,76.0
0.003390759818774709,78.0
0.003349534775385351,80.0
0.0033000647233181212,82.0
0.003258839679928763,84.0
0.0030898170020323946,86.0
0.0030259181847788895,88.0
0.0027929966896290156,90.0
0.002813609211323695,92.0
0.002714669107189235,94.0
0.0025930552291906286,96.0
0.0025477076814623347,98.0
0.002580687716173821,100.0
0.0024425838208194713,102.0
0.0024425838208194713,104.0
0.0023209699428208648,106.0
0.00234570496885448,108.0
0.0023333374558376723,110.0
0.0023086024298040572,112.0
0.0022818061516009748,114.0
0.0022179073343474693,116.0
0.0021230897345519456,118.0
0.001999414604383871,120.0
0.0021911110561443864,122.0
0.00206949717814578,124.0
0.0019891083435365315,126.0
0.00206949717814578,128.0
0.001956128308825045,130.0
0.002026210882586954,132.0
0.0018984132480799436,134.0
0.001758248100556126,136.0
0.0018530657003516496,138.0
0.0017871056309286765,140.0
0.001799473143945484,142.0
0.0019396382914693019,144.0
0.001688165526794217,146.0
0.0016984717876415566,148.0
0.0017479418397087863,150.0
0.0016015929356765649,152.0
0.0016283892138796476,154.0
0.0015665516487956103,156.0
0.0016077766921849686,158.0
0.0016118991965239043,160.0
0.0015253266054062523,162.0
0.0015892254226597573,164.0
0.0015170815967283805,166.0
0.0014964690750337015,168.0
0.0014181414925939209,170.0
0.0014490602751359395,172.0
0.0014944078228642335,174.0
0.0014078352317465814,176.0
0.0014140189882549852,178.0
0.0014449377707970038,180.0
0.0014964690750337015,182.0
0.0014387540142886,184.0
0.001397528970899242,186.0
0.0013995902230687098,188.0
0.0012553025712059563,190.0
0.0012346900495112771,192.0
0.001214077527816598,194.0
0.0013006501189342502,196.0
0.001302711371103718,198.0
0.001236751301680745,200.0
0.08271186580423875,398.0
0.04908047540720037,596.0
0.032740929459828254,794.0
0.02360133734040755,992.0
0.018184366639045886,1190.0
0.015137835932572319,1388.0
0.012132530269488108,1586.0
0.009786825300633628,1784.0
0.008061557234788989,1982.0
0.007263852645204909,2180.0
0.006410494247045195,2378.0
0.0059178549785423645,2576.0
0.0050026590152986135,2774.0
0.0044873459729316365,2972.0
0.003897827852463815,3170.0
0.003347473523215883,3368.0
0.003060959471659844,3566.0
0.0025270951597676557,3764.0
0.00224676486472002,3962.0
0.002300357421126186,4160.0
0.002139579751907689,4358.0
0.001984985839197596,4556.0
0.0022343973517032125,4754.0
0.002219968586516937,4952.0
0.001982924587028128,5150.0
0.001999414604383871,5348.0
0.002180804795297047,5546.0
0.002129273491060349,5744.0
0.0015356328662535917,5942.0
0.0015150203445589126,6140.0
0.0014737953011695545,6338.0
0.0016345729703880513,6536.0
0.0016263279617101797,6734.0
0.0018139019091317594,6932.0
0.0018695557177073928,7130.0
0.0018530657003516496,7328.0
0.002024149630417486,7526.0
0.002048884656451101,7724.0
0.001974679578350256,7922.0
0.0016778592659468774,8120.0
0.002038578395603761,8318.0
0.0020323946390953577,8516.0
0.0020179658739090823,8714.0
0.0019066582567578152,8912.0
0.0017623706048950616,9110.0
0.0017129005528278317,9308.0
0.001397528970899242,9506.0
0.0015624291444566746,9704.0
0.0013563039275098837,9902.0
0.0014593665359832792,10100.0
0.0011254436845294779,10298.0
0.0011810974931051115,10496.0
0.0012449963103586166,10694.0
0.0012182000321555339,10892.0
0.0010883411454790557,11090.0
0.000991462293514064,11288.0
0.0009708497718193849,11486.0
0.0008368683808039708,11684.0
0.0009110734589048155,11882.0
0.0009852785370056602,12080.0
0.0011316274410378816,12278.0
0.0011336886932073497,12476.0
0.0009110734589048155,12674.0
0.0007606020505336582,12872.0
0.0007234995114832358,13070.0
0.0007894595809062089,13268.0
0.0010409323455812937,13466.0
0.0008471746416513103,13664.0
0.0007606020505336582,13862.0
0.0006389881725350516,14060.0
0.0006328044160266479,14258.0
0.0006925807289412172,14456.0
0.000742050781008447,14654.0
0.0008801546763627969,14852.0
0.0009131347110742835,15050.0
0.000766785807042062,15248.0
0.0006451719290434553,15446.0
0.000832745876465035,15644.0
0.0008719096676849253,15842.0
0.0008471746416513103,16040.0
0.0007791533200588694,16238.0
0.0007049482419580246,16436.0
0.0007935820852451447,16634.0
0.0007461732853473828,16832.0
0.0006204369030098404,17030.0
0.0007523570418557866,17228.0
0.0006719682072465381,17426.0
0.0004988230250112338,17624.0
0.0003916379121989026,17822.0
0.0004225566947409212,18020.0
0.00045347547728293985,18218.0
0.00040812792955464587,18416.0
0.00028445279938657135,18614.0
0.00027826904287816764,18812.0
0.0003236165906064616,19010.0
0.0001958189560994513,19208.0
0.00014428765186275358,19406.0
7.832758243978051e-05,19604.0
0.00010100135630392752,19802.0
2.47350260336149e-05,20000.0


==> data/histogram_humans.csv <==
density,bin
0.00025,0.0
0.00075,20.0
0.001,40.0
0.00125,60.0
0.001,80.0
0.003,100.0
0.00375,120.0
0.00075,140.0
0.003,160.0
0.008,180.0
0.0045,200.0
0.0035,220.0
0.00525,240.0
0.005,260.0
0.00325,280.0
0.00475,300.0
0.004,320.0
0.00425,340.0
0.0015,360.0
0.00625,380.0
0.005,400.0
0.00475,420.0
0.0035,440.0
0.0045,460.0
0.00325,480.0
0.0045,500.0
0.0055,520.0
0.0035,540.0
0.00425,560.0
0.0045,580.0
0.003,600.0
0.0025,620.0
0.0025,640.0
0.002,660.0
0.0035,680.0
0.002,700.0
0.00475,720.0
0.00425,740.0
0.0055,760.0
0.00325,780.0
0.0045,800.0
0.00325,820.0
0.00275,840.0
0.00425,860.0
0.0025,880.0
0.004,900.0
0.002,920.0
0.00475,940.0
0.0025,960.0
0.00225,980.0
0.0025,1000.0
0.00275,1020.0
0.002,1040.0
0.0045,1060.0
0.00125,1080.0
0.003,1100.0
0.00275,1120.0
0.00175,1140.0
0.003,1160.0
0.004,1180.0
0.003,1200.0
0.004,1220.0
0.00325,1240.0
0.00125,1260.0
0.0035,1280.0
0.0015,1300.0
0.002,1320.0
0.00225,1340.0
0.00225,1360.0
0.00125,1380.0
0.00225,1400.0
0.00375,1420.0
0.0025,1440.0
0.00325,1460.0
0.004,1480.0
0.004,1500.0
0.0015,1520.0
0.00125,1540.0
0.00225,1560.0
0.00375,1580.0
0.002,1600.0
0.0035,1620.0
0.0015,1640.0
0.00225,1660.0
0.003,1680.0
0.00275,1700.0
0.003,1720.0
0.002,1740.0
0.00125,1760.0
0.0025,1780.0
0.00325,1800.0
0.002,1820.0
0.00125,1840.0
0.002,1860.0
0.00125,1880.0
0.0025,1900.0
0.002,1920.0
0.00175,1940.0
0.0025,1960.0
0.0015,1980.0
0.00275,2000.0
0.0025,2020.0
0.00225,2040.0
0.00175,2060.0
0.00225,2080.0
0.0035,2100.0
0.00225,2120.0
0.0025,2140.0
0.00275,2160.0
0.002,2180.0
0.00275,2200.0
0.0035,2220.0
0.002,2240.0
0.002,2260.0
0.00225,2280.0
0.003,2300.0
0.002,2320.0
0.002,2340.0
0.00175,2360.0
0.00175,2380.0
0.0015,2400.0
0.0025,2420.0
0.00225,2440.0
0.002,2460.0
0.002,2480.0
0.001,2500.0
0.002,2520.0
0.00275,2540.0
0.0015,2560.0
0.0025,2580.0
0.002,2600.0
0.0015,2620.0
0.00225,2640.0
0.00175,2660.0
0.0025,2680.0
0.00125,2700.0
0.0015,2720.0
0.00225,2740.0
0.00175,2760.0
0.00125,2780.0
0.0005,2800.0
0.00325,2820.0
0.00225,2840.0
0.002,2860.0
0.00225,2880.0
0.0025,2900.0
0.0015,2920.0
0.00175,2940.0
0.00125,2960.0
0.0005,2980.0
0.0015,3000.0
0.0015,3020.0
0.00075,3040.0
0.001,3060.0
0.00225,3080.0
0.00225,3100.0
0.001,3120.0
0.00125,3140.0
0.002,3160.0
0.002,3180.0
0.0005,3200.0
0.0015,3220.0
0.00125,3240.0
0.00075,3260.0
0.0015,3280.0
0.0005,3300.0
0.00175,3320.0
0.001,3340.0
0.001,3360.0
0.00125,3380.0
0.00075,3400.0
0.001,3420.0
0.001,3440.0
0.00125,3460.0
0.00125,3480.0
0.001,3500.0
0.0015,3520.0
0.0015,3540.0
0.00075,3560.0
0.0005,3580.0
0.00025,3600.0
0.0015,3620.0
0.0005,3640.0
0.0005,3660.0
0.0005,3680.0
0.0005,3700.0
0.00125,3720.0
0.0005,3740.0
0.0005,3760.0
0.00075,3780.0
0.0015,3800.0
0.0,3820.0
0.00125,3840.0
0.00075,3860.0
0.00075,3880.0
0.001,3900.0
0.00025,3920.0
0.00075,3940.0
0.0005,3960.0
0.00025,3980.0
0.00025,4000.0
0.00025,4020.0
0.00125,4040.0
0.0005,4060.0
0.0005,4080.0
0.0,4100.0
0.00025,4120.0
0.0005,4140.0
0.00025,4160.0
0.00175,4180.0
0.00075,4200.0
0.0,4220.0
0.00025,4240.0
0.00075,4260.0
0.0005,4280.0
0.0015,4300.0
0.00025,4320.0
0.0005,4340.0
0.0005,4360.0
0.00075,4380.0
0.001,4400.0
0.001,4420.0
0.00125,4440.0
0.00075,4460.0
0.0005,4480.0
0.00075,4500.0
0.00125,4520.0
0.00075,4540.0
0.002,4560.0
0.00025,4580.0
0.00075,4600.0
0.00075,4620.0
0.00175,4640.0
0.00075,4660.0
0.00075,4680.0
0.00075,4700.0
0.00075,4720.0
0.00125,4740.0
0.00075,4760.0
0.0005,4780.0
0.001,4800.0
0.00025,4820.0
0.00025,4840.0
0.00025,4860.0
0.0005,4880.0
0.00025,4900.0
0.002,4920.0
0.0005,4940.0
0.00025,4960.0
0.00075,4980.0
0.0015,5000.0
0.00075,5020.0
0.00125,5040.0
0.00075,5060.0
0.001,5080.0
0.001,5100.0
0.00125,5120.0
0.0005,5140.0
0.001,5160.0
0.00025,5180.0
0.00125,5200.0
0.0015,5220.0
0.00125,5240.0
0.00125,5260.0
0.00075,5280.0
0.00075,5300.0
0.0015,5320.0
0.0015,5340.0
0.001,5360.0
0.00075,5380.0
0.0005,5400.0
0.0015,5420.0
0.001,5440.0
0.00025,5460.0
0.0005,5480.0
0.00125,5500.0
0.00025,5520.0
0.001,5540.0
0.00075,5560.0
0.002,5580.0
0.001,5600.0
0.00025,5620.0
0.0,5640.0
0.001,5660.0
0.0005,5680.0
0.00125,5700.0
0.00075,5720.0
0.00075,5740.0
0.00125,5760.0
0.0,5780.0
0.00075,5800.0
0.0005,5820.0
0.001,5840.0
0.0005,5860.0
0.001,5880.0
0.00225,5900.0
0.001,5920.0
0.00075,5940.0
0.0005,5960.0
0.00025,5980.0
0.0015,6000.0
0.00225,6020.0
0.00125,6040.0
0.0015,6060.0
0.00075,6080.0
0.0005,6100.0
0.001,6120.0
0.0005,6140.0
0.00075,6160.0
0.00175,6180.0
0.0005,6200.0
0.00075,6220.0
0.0025,6240.0
0.00025,6260.0
0.001,6280.0
0.0005,6300.0
0.00075,6320.0
0.00175,6340.0
0.001,6360.0
0.0005,6380.0
0.0015,6400.0
0.0005,6420.0
0.0015,6440.0
0.00075,6460.0
0.00075,6480.0
0.0005,6500.0
0.001,6520.0
0.0,6540.0
0.00075,6560.0
0.001,6580.0
0.0005,6600.0
0.0005,6620.0
0.0005,6640.0
0.0005,6660.0
0.00225,6680.0
0.0005,6700.0
0.00175,6720.0
0.001,6740.0
0.0015,6760.0
0.00025,6780.0
0.00075,6800.0
0.0005,6820.0
0.0005,6840.0
0.0005,6860.0
0.00025,6880.0
0.00025,6900.0
0.001,6920.0
0.00075,6940.0
0.00125,6960.0
0.001,6980.0
0.0015,7000.0
0.001,7020.0
0.00125,7040.0
0.00025,7060.0
0.00025,7080.0
0.0005,7100.0
0.00075,7120.0
0.0005,7140.0
0.0005,7160.0
0.0005,7180.0
0.0005,7200.0
0.00075,7220.0
0.00125,7240.0
0.0005,7260.0
0.00025,7280.0
0.00125,7300.0
0.0005,7320.0
0.00025,7340.0
0.00075,7360.0
0.00075,7380.0
0.00125,7400.0
0.0015,7420.0
0.001,7440.0
0.00125,7460.0
0.0015,7480.0
0.00075,7500.0
0.00175,7520.0
0.00125,7540.0
0.0015,7560.0
0.0015,7580.0
0.001,7600.0
0.001,7620.0
0.00075,7640.0
0.0025,7660.0
0.00125,7680.0
0.00075,7700.0
0.00125,7720.0
0.001,7740.0
0.002,7760.0
0.003,7780.0
0.002,7800.0
0.001,7820.0
0.00175,7840.0
0.00075,7860.0
0.00175,7880.0
0.00075,7900.0
0.001,7920.0
0.00175,7940.0
0.00075,7960.0
0.00125,7980.0
0.002,8000.0
0.001,8020.0
0.0015,8040.0
0.00075,8060.0
0.00125,8080.0
0.00075,8100.0
0.00125,8120.0
0.00175,8140.0
0.002,8160.0
0.00075,8180.0
0.001,8200.0
0.00125,8220.0
0.0005,8240.0
0.0015,8260.0
0.00175,8280.0
0.00275,8300.0
0.002,8320.0
0.00225,8340.0
0.0015,8360.0
0.0015,8380.0
0.001,8400.0
0.0015,8420.0
0.00225,8440.0
0.002,8460.0
0.00025,8480.0
0.00125,8500.0
0.00075,8520.0
0.00075,8540.0
0.00175,8560.0
0.00075,8580.0
0.00075,8600.0
0.00075,8620.0
0.00075,8640.0
0.00125,8660.0
0.002,8680.0
0.001,8700.0
0.0005,8720.0
0.00075,8740.0
0.0015,8760.0
0.00125,8780.0
0.002,8800.0
0.00025,8820.0
0.0005,8840.0
0.00075,8860.0
0.002,8880.0
0.00125,8900.0
0.0005,8920.0
0.0015,8940.0
0.00175,8960.0
0.00075,8980.0
0.0,9000.0
0.00075,9020.0
0.001,9040.0
0.00125,9060.0
0.0005,9080.0
0.00225,9100.0
0.001,9120.0
0.00175,9140.0
0.00125,9160.0
0.00225,9180.0
0.00075,9200.0
0.0025,9220.0
0.0005,9240.0
0.0015,9260.0
0.001,9280.0
0.00125,9300.0
0.00075,9320.0
0.0015,9340.0
0.001,9360.0
0.00075,9380.0
0.0005,9400.0
0.0005,9420.0
0.00075,9440.0
0.0015,9460.0
0.00075,9480.0
0.001,9500.0
0.001,9520.0
0.00075,9540.0
0.00125,9560.0
0.00125,9580.0
0.00025,9600.0
0.001,9620.0
0.00025,9640.0
0.00025,9660.0
0.0005,9680.0
0.00075,9700.0
0.00175,9720.0
0.0005,9740.0
0.00075,9760.0
0.0005,9780.0
0.0,9800.0
0.0005,9820.0
0.00075,9840.0
0.0,9860.0
0.0015,9880.0
0.001,9900.0
0.001,9920.0
0.00075,9940.0
0.00075,9960.0
0.00025,9980.0
0.001,10000.0
0.00075,10020.0
0.0,10040.0
0.00125,10060.0
0.001,10080.0
0.001,10100.0
0.0015,10120.0
0.00025,10140.0
0.002,10160.0
0.00025,10180.0
0.0005,10200.0
0.001,10220.0
0.0005,10240.0
0.00075,10260.0
0.0005,10280.0
0.0005,10300.0
0.00025,10320.0
0.00025,10340.0
0.00025,10360.0
0.00075,10380.0
0.00025,10400.0
0.00025,10420.0
0.00075,10440.0
0.00075,10460.0
0.00075,10480.0
0.00075,10500.0
0.00075,10520.0
0.001,10540.0
0.001,10560.0
0.0005,10580.0
0.00025,10600.0
0.0,10620.0
0.001,10640.0
0.0,10660.0
0.0005,10680.0
0.00025,10700.0
0.0005,10720.0
0.00075,10740.0
0.0005,10760.0
0.00075,10780.0
0.00025,10800.0
0.0005,10820.0
0.00075,10840.0
0.0,10860.0
0.0005,10880.0
0.00125,10900.0
0.00075,10920.0
0.00075,10940.0
0.00075,10960.0
0.00075,10980.0
0.00075,11000.0
0.0005,11020.0
0.0005,11040.0
0.0005,11060.0
0.00075,11080.0
0.0005,11100.0
0.00125,11120.0
0.00125,11140.0
0.0,11160.0
0.001,11180.0
0.00125,11200.0
0.00125,11220.0
0.0015,11240.0
0.00225,11260.0
0.0005,11280.0
0.0005,11300.0
0.00075,11320.0
0.0015,11340.0
0.00075,11360.0
0.0015,11380.0
0.0015,11400.0
0.001,11420.0
0.0015,11440.0
0.0005,11460.0
0.0005,11480.0
0.00025,11500.0
0.00025,11520.0
0.00125,11540.0
0.0,11560.0
0.001,11580.0
0.0005,11600.0
0.001,11620.0
0.001,11640.0
0.00025,11660.0
0.00075,11680.0
0.001,11700.0
0.001,11720.0
0.001,11740.0
0.0015,11760.0
0.001,11780.0
0.001,11800.0
0.001,11820.0
0.0,11840.0
0.00075,11860.0
0.0005,11880.0
0.001,11900.0
0.001,11920.0
0.00125,11940.0
0.00125,11960.0
0.00025,11980.0
0.00075,12000.0
0.0,12020.0
0.00025,12040.0
0.00025,12060.0
0.001,12080.0
0.002,12100.0
0.00125,12120.0
0.00075,12140.0
0.00025,12160.0
0.00075,12180.0
0.0,12200.0
0.00125,12220.0
0.0005,12240.0
0.00125,12260.0
0.0005,12280.0
0.0005,12300.0
0.00025,12320.0
0.0,12340.0
0.00025,12360.0
0.00075,12380.0
0.0005,12400.0
0.0,12420.0
0.001,12440.0
0.001,12460.0
0.0005,12480.0
0.001,12500.0
0.0005,12520.0
0.00075,12540.0
0.00075,12560.0
0.00075,12580.0
0.0,12600.0
0.0005,12620.0
0.00025,12640.0
0.00025,12660.0
0.00075,12680.0
0.00075,12700.0
0.00075,12720.0
0.00025,12740.0
0.00025,12760.0
0.00075,12780.0
0.0005,12800.0
0.0005,12820.0
0.00025,12840.0
0.0005,12860.0
0.0005,12880.0
0.0,12900.0
0.00075,12920.0
0.00075,12940.0
0.00025,12960.0
0.00025,12980.0
0.00075,13000.0
0.001,13020.0
0.00025,13040.0
0.00075,13060.0
0.001,13080.0
0.00075,13100.0
0.0005,13120.0
0.00025,13140.0
0.0005,13160.0
0.0,13180.0
0.001,13200.0
0.0005,13220.0
0.00025,13240.0
0.00075,13260.0
0.00025,13280.0
0.00025,13300.0
0.00075,13320.0
0.0,13340.0
0.00025,13360.0
0.0005,13380.0
0.0005,13400.0
0.0,13420.0
0.00075,13440.0
0.001,13460.0
0.0015,13480.0
0.001,13500.0
0.0005,13520.0
0.00025,13540.0
0.001,13560.0
0.00125,13580.0
0.001,13600.0
0.00075,13620.0
0.001,13640.0
0.00025,13660.0
0.00025,13680.0
0.0005,13700.0
0.001,13720.0
0.00075,13740.0
0.0015,13760.0
0.0005,13780.0
0.00025,13800.0
0.00125,13820.0
0.00075,13840.0
0.00075,13860.0
0.00075,13880.0
0.00075,13900.0
0.0015,13920.0
0.00025,13940.0
0.0005,13960.0
0.001,13980.0
0.00075,14000.0
0.00075,14020.0
0.00025,14040.0
0.0005,14060.0
0.0005,14080.0
0.00025,14100.0
0.00025,14120.0
0.00025,14140.0
0.0005,14160.0
0.0005,14180.0
0.00075,14200.0
0.00075,14220.0
0.0,14240.0
0.0005,14260.0
0.00025,14280.0
0.00075,14300.0
0.0005,14320.0
0.00175,14340.0
0.00025,14360.0
0.00025,14380.0
0.00075,14400.0
0.0005,14420.0
0.0,14440.0
0.0,14460.0
0.00075,14480.0
0.00025,14500.0
0.0,14520.0
0.0005,14540.0
0.0015,14560.0
0.0005,14580.0
0.0005,14600.0
0.001,14620.0
0.00025,14640.0
0.0,14660.0
0.0,14680.0
0.0005,14700.0
0.0,14720.0
0.00075,14740.0
0.0005,14760.0
0.00125,14780.0
0.0005,14800.0
0.00025,14820.0
0.001,14840.0
0.0005,14860.0
0.00075,14880.0
0.001,14900.0
0.0005,14920.0
0.0,14940.0
0.001,14960.0
0.00075,14980.0
0.0005,15000.0
0.0005,15020.0
0.00025,15040.0
0.00075,15060.0
0.0005,15080.0
0.00075,15100.0
0.0005,15120.0
0.0005,15140.0
0.00075,15160.0
0.0005,15180.0
0.00025,15200.0
0.00125,15220.0
0.0005,15240.0
0.0,15260.0
0.0005,15280.0
0.00025,15300.0
0.00025,15320.0
0.0005,15340.0
0.001,15360.0
0.00025,15380.0
0.00075,15400.0
0.0005,15420.0
0.0,15440.0
0.00075,15460.0
0.00025,15480.0
0.0005,15500.0
0.0005,15520.0
0.001,15540.0
0.00125,15560.0
0.00175,15580.0
0.00025,15600.0
0.00025,15620.0
0.00025,15640.0
0.00075,15660.0
0.00075,15680.0
0.00075,15700.0
0.00075,15720.0
0.0005,15740.0
0.00075,15760.0
0.0005,15780.0
0.00025,15800.0
0.00075,15820.0
0.00075,15840.0
0.00025,15860.0
0.0005,15880.0
0.00075,15900.0
0.001,15920.0
0.00025,15940.0
0.00075,15960.0
0.001,15980.0
0.0,16000.0
0.0005,16020.0
0.001,16040.0
0.00025,16060.0
0.0,16080.0
0.00025,16100.0
0.001,16120.0
0.0,16140.0
0.00075,16160.0
0.0005,16180.0
0.001,16200.0
0.00075,16220.0
0.00075,16240.0
0.0005,16260.0
0.0005,16280.0
0.001,16300.0
0.00025,16320.0
0.0,16340.0
0.00075,16360.0
0.00025,16380.0
0.00075,16400.0
0.00025,16420.0
0.00075,16440.0
0.00075,16460.0
0.00075,16480.0
0.0005,16500.0
0.0005,16520.0
0.0005,16540.0
0.001,16560.0
0.00125,16580.0
0.00125,16600.0
0.00075,16620.0
0.0005,16640.0
0.00025,16660.0
0.00075,16680.0
0.00025,16700.0
0.001,16720.0
0.00025,16740.0
0.0,16760.0
0.0,16780.0
0.00075,16800.0
0.001,16820.0
0.00025,16840.0
0.00075,16860.0
0.001,16880.0
0.00075,16900.0
0.00025,16920.0
0.0,16940.0
0.0,16960.0
0.00025,16980.0
0.0005,17000.0
0.00025,17020.0
0.001,17040.0
0.00075,17060.0
0.00025,17080.0
0.00025,17100.0
0.00025,17120.0
0.00075,17140.0
0.0,17160.0
0.0,17180.0
0.0005,17200.0
0.0005,17220.0
0.0,17240.0
0.001,17260.0
0.00075,17280.0
0.00075,17300.0
0.0,17320.0
0.0005,17340.0
0.00025,17360.0
0.0005,17380.0
0.00125,17400.0
0.001,17420.0
0.0005,17440.0
0.00025,17460.0
0.0005,17480.0
0.00025,17500.0
0.00025,17520.0
0.00075,17540.0
0.0005,17560.0
0.00025,17580.0
0.0005,17600.0
0.0005,17620.0
0.0,17640.0
0.00075,17660.0
0.00025,17680.0
0.00075,17700.0
0.0005,17720.0
0.00075,17740.0
0.0,17760.0
0.00025,17780.0
0.00025,17800.0
0.00025,17820.0
0.0005,17840.0
0.00075,17860.0
0.00025,17880.0
0.0,17900.0
0.00025,17920.0
0.0005,17940.0
0.0,17960.0
0.00025,17980.0
0.00025,18000.0
0.00025,18020.0
0.0,18040.0
0.0,18060.0
0.00025,18080.0
0.0,18100.0
0.0,18120.0
0.00025,18140.0
0.00025,18160.0
0.0,18180.0
0.0005,18200.0
0.0,18220.0
0.0,18240.0
0.00025,18260.0
0.00025,18280.0
0.00025,18300.0
0.00025,18320.0
0.0005,18340.0
0.0005,18360.0
0.00025,18380.0
0.00025,18400.0
0.00025,18420.0
0.0,18440.0
0.00025,18460.0
0.0005,18480.0
0.0005,18500.0
0.0,18520.0
0.0,18540.0
0.0,18560.0
0.00025,18580.0
0.00075,18600.0
0.00025,18620.0
0.001,18640.0
0.001,18660.0
0.00025,18680.0
0.00025,18700.0
0.00075,18720.0
0.00025,18740.0
0.00075,18760.0
0.001,18780.0
0.0005,18800.0
0.0005,18820.0
0.00025,18840.0
0.00075,18860.0
0.0,18880.0
0.0,18900.0
0.0005,18920.0
0.0005,18940.0
0.0,18960.0
0.00025,18980.0
0.00025,19000.0
0.0,19020.0
0.0,19040.0
0.00025,19060.0
0.00025,19080.0
0.0005,19100.0
0.0005,19120.0
0.00025,19140.0
0.0,19160.0
0.0,19180.0
0.0,19200.0
0.0,19220.0
0.0,19240.0
0.0,19260.0
0.0,19280.0
0.0,19300.0
0.0,19320.0
0.0,19340.0
0.0,19360.0
0.0,19380.0
0.0,19400.0
0.0,19420.0
0.00025,19440.0
0.0,19460.0
0.0,19480.0
0.0,19500.0
0.0,19520.0
0.0,19540.0
0.0,19560.0
0.0,19580.0
0.0,19600.0
0.00025,19620.0
0.0,19640.0
0.0,19660.0
0.0,19680.0
0.0,19700.0
0.00025,19720.0
0.00025,19740.0
0.0,19760.0
0.0,19780.0
0.0,19800.0
0.0,19820.0
0.0,19840.0
0.0,19860.0
0.0,19880.0
0.0,19900.0
0.0,19920.0
0.0,19940.0
0.0,19960.0
0.0,19980.0


==> data/histogram_random.csv <==
density,bin
0.00014222639969328567,1.9986600084673085
0.0001958189560994513,21.970091833232974
0.00020200271260785503,41.941523657998644
0.00026590152986136017,61.91295548276431
0.00029063655589497506,81.88438730752998
0.0002452890081666811,101.85581913229564
0.00042874045124932495,121.82725095706131
0.0004184341904019854,141.79868278182698
0.00042461794691038915,161.77011460659264
0.0004699654946386831,181.7415464313583
0.0005256193032143167,201.71297825612396
0.0005482930770784637,221.68441008088965
0.0005689055987731427,241.6558419056553
0.0006224981551793083,261.627273730421
0.0006699069550770702,281.59870555518665
0.0007173157549748322,301.5701373799523
0.0006843357202633456,321.541569204718
0.0007585407983641902,341.51300102948363
0.0008038883460924843,361.4844328542493
0.0007338057723305754,381.45586467901495
0.0008677871633459894,401.4272965037806
0.0008080108504314201,421.3987283285463
0.0009028284502269439,441.370160153312
0.0009275634762605587,461.34159197807764
0.0008966446937185401,481.3130238028433
0.0009522985022941737,501.28445562760896
0.0010388710934118258,521.2558874523746
0.00103474858907289,541.2273192771403
0.0011439949540546892,561.1987511019059
0.0010512386064286334,581.1701829266716
0.0010965861541569273,601.1416147514373
0.0011151374236821384,621.1130465762029
0.0011089536671737346,641.0844784009686
0.0010409323455812937,661.0559102257342
0.0011584237192409645,681.0273420504999
0.0011810974931051115,700.9987738752656
0.0011893425017829831,720.9702057000312
0.0012511800668670203,740.9416375247969
0.0012635475798838279,760.9130693495625
0.0013666101883572231,780.8845011743282
0.001304772623273186,800.8559329990939
0.001280037597239571,820.8273648238596
0.0012264450408334055,840.7987966486253
0.0013913452143908382,860.770228473391
0.0013624876840182874,880.7416602981566
0.001259425075544892,900.7130921229223
0.0013542426753404158,920.6845239476879
0.0014016514752381777,940.6559557724536
0.001372793944865627,960.6273875972192
0.0014676115446611508,980.5988194219849
0.0015170815967283805,1000.5702512467506
0.001393406466560306,1020.5416830715162
0.0014119577360855173,1040.513114896282
0.0014469990229664716,1060.4845467210478
0.0014779178055084902,1080.4559785458134
0.0014593665359832792,1100.427410370579
0.001465550292491683,1120.3988421953447
0.0015129590923894448,1140.3702740201104
0.0015191428488978485,1160.341705844876
0.001506775335881041,1180.3131376696417
0.0015170815967283805,1200.2845694944074
0.001397528970899242,1220.256001319173
0.0015459391271009312,1240.2274331439387
0.0014593665359832792,1260.1988649687044
0.0014861628141863618,1280.17029679347
0.0015315103619146558,1300.1417286182357
0.0015026528315421053,1320.1131604430013
0.0015624291444566746,1340.084592267767
0.001533571614084124,1360.0560240925327
0.00148822406635583,1380.0274559172983
0.0015026528315421053,1399.998887742064
0.0015253266054062523,1419.9703195668296
0.0015995316835070968,1439.9417513915953
0.0015212041010673164,1459.913183216361
0.0015809804139818857,1479.8846150411266
0.0015232653532367842,1499.8560468658923
0.0015212041010673164,1519.827478690658
0.0015809804139818857,1539.7989105154236
0.001506775335881041,1559.7703423401892
0.0015892254226597573,1579.741774164955
0.0014861628141863618,1599.7132059897206
0.0016613692485911342,1619.6846378144865
0.0016015929356765649,1639.656069639252
0.001663430500760602,1659.6275014640178
0.0015047140837115731,1679.5989332887834
0.001597470431337629,1699.570365113549
0.0015644903966261425,1719.5417969383147
0.00148822406635583,1739.5132287630804
0.0014799790576779583,1759.484660587846
0.0015273878575757201,1779.4560924126117
0.0014717340490000865,1799.4275242373774
0.0014449377707970038,1819.398956062143
0.0014985303272031694,1839.3703878869087
0.0014737953011695545,1859.3418197116744
0.0016098379443544365,1879.31325153644
0.0015376941184230596,1899.2846833612057
0.0015851029183208216,1919.2561151859713
0.0012944663624258465,1939.227547010737
0.001529449109745188,1959.1989788355027
0.0015562453879482709,1979.1704106602683
0.0014861628141863618,1999.141842485034
0.0014779178055084902,2019.1132743097996
0.001529449109745188,2039.0847061345653
0.0014923465706947656,2059.056137959331
0.001465550292491683,2079.0275697840966
0.001420202744763389,2098.9990016088623
0.0013872227100519023,2118.970433433628
0.0013604264318488196,2138.9418652583936
0.0014243252491023246,2158.9132970831593
0.0014078352317465814,2178.884728907925
0.0014531827794748754,2198.8561607326906
0.0014552440316443432,2218.8275925574562
0.0013212626406289292,2238.799024382222
0.0014119577360855173,2258.7704562069875
0.0014799790576779583,2278.741888031753
0.001348058918832012,2298.713319856519
0.0015356328662535917,2318.6847516812845
0.001348058918832012,2338.65618350605
0.0013171401362899935,2358.627615330816
0.0014408152664580679,2378.5990471555815
0.0014696727968306186,2398.570478980347
0.0013831002057129666,2418.541910805113
0.0012965276145953143,2438.5133426298785
0.001352181423170948,2458.484774454644
0.0014057739795771136,2478.45620627941
0.0012985888667647822,2498.4276381041755
0.0012470575625280846,2518.399069928941
0.0012882826059174427,2538.370501753707
0.001214077527816598,2558.3419335784724
0.0013109563797815897,2578.313365403238
0.0012429350581891487,2598.2847972280038
0.0012553025712059563,2618.2562290527694
0.0012862213537479749,2638.227660877535
0.0011975875104608547,2658.1990927023007
0.0012491188146975525,2678.1705245270664
0.0012635475798838279,2698.141956351832
0.0012182000321555339,2718.1133881765977
0.001191403753952451,2738.0848200013634
0.0012285062930028734,2758.056251826129
0.0012635475798838279,2778.0276836508947
0.001257363823375424,2797.9991154756603
0.00112338243236001,2817.970547300426
0.0012429350581891487,2837.9419791251917
0.0011130761715126706,2857.9134109499573
0.0011810974931051115,2877.884842774723
0.001150178710563093,2897.8562745994886
0.0011563624670714967,2917.8277064242543
0.001078034884631716,2937.79913824902
0.0011068924150042668,2957.7705700737856
0.0010718511281233123,2977.7420018985513
0.0011769749887661756,2997.713433723317
0.0010697898759538444,3017.6848655480826
0.0009832172848361924,3037.6562973728483
0.0011027699106653309,3057.627729197614
0.001082157388970652,3077.5991610223796
0.0010677286237843766,3097.5705928471452
0.0010409323455812937,3117.542024671911
0.0010986474063263952,3137.5134564966766
0.0010244423282255504,3157.484888321442
0.001059483615106505,3177.456320146208
0.0010409323455812937,3197.4277519709735
0.001014136067378211,3217.3991837957396
0.0010244423282255504,3237.3706156205053
0.0010388710934118258,3257.342047445271
0.001032687336903422,3277.3134792700366
0.0009832172848361924,3297.2849110948023
0.0009378697371078983,3317.256342919568
0.0009584822588025774,3337.2277747443336
0.0009997073021919356,3357.1992065690993
0.001032687336903422,3377.170638393865
0.0009646660153109811,3397.1420702186306
0.0010285648325644864,3417.1135020433962
0.0010017685543614035,3437.084933868162
0.0009419922414468341,3457.0563656929276
0.0009234409719216229,3477.027797517693
0.0009131347110742835,3496.999229342459
0.0009502372501247057,3516.9706611672245
0.0009048897023964117,3536.94209299199
0.0009337472327689625,3556.913524816756
0.0008719096676849253,3576.8849566415215
0.0009708497718193849,3596.856388466287
0.0009481759979552379,3616.827820291053
0.0009440534936163021,3636.7992521158185
0.0009028284502269439,3656.770683940584
0.0008739709198543931,3676.74211576535
0.0008780934241933289,3696.7135475901155
0.0008512971459902461,3716.684979414881
0.0009481759979552379,3736.656411239647
0.0008574809024986499,3756.6278430644124
0.0008760321720238611,3776.599274889178
0.0008863384328712006,3796.5707067139438
0.0008822159285322647,3816.5421385387094
0.0009172572154132193,3836.513570363475
0.0009110734589048155,3856.4850021882407
0.0008595421546681178,3876.4564340130064
0.0008306846242955671,3896.427865837772
0.0008801546763627969,3916.3992976625377
0.0009172572154132193,3936.3707294873034
0.000766785807042062,3956.342161312069
0.0008739709198543931,3976.3135931368347
0.0008616034068375857,3996.2850249616004
0.0008780934241933289,4016.256456786366
0.0008739709198543931,4036.2278886111317
0.0007894595809062089,4056.1993204358973
0.0007729695635504656,4076.170752260663
0.0008141946069398238,4096.142184085429
0.0008409908851429066,4116.113615910195
0.0008306846242955671,4136.08504773496
0.0008430521373123745,4156.0564795597265
0.0007234995114832358,4176.027911384492
0.0007544182940252544,4195.999343209258
0.0008286233721260992,4215.970775034023
0.0008348071286345029,4235.942206858789
0.0007812145722283373,4255.913638683554
0.000744112033177915,4275.8850705083205
0.0008059495982619522,4295.856502333086
0.0007606020505336582,4315.827934157852
0.0008203783634482275,4335.799365982617
0.0008245008677871633,4355.770797807383
0.0007523570418557866,4375.742229632148
0.0008141946069398238,4395.713661456914
0.0007152545028053642,4415.68509328168
0.0007853370765672731,4435.656525106446
0.0007317445201611074,4455.627956931211
0.0007935820852451447,4475.599388755977
0.0007523570418557866,4495.570820580742
0.0007832758243978052,4515.542252405508
0.0007276220158221716,4535.513684230274
0.0008203783634482275,4555.48511605504
0.0008306846242955671,4575.456547879805
0.0007709083113809978,4595.427979704571
0.000742050781008447,4615.399411529336
0.0007131932506358962,4635.370843354102
0.0007750308157199336,4655.342275178868
0.0008162558591092917,4675.313707003634
0.0007997658417535484,4695.285138828399
0.0007482345375168508,4715.256570653165
0.000810072102600888,4735.22800247793
0.0008183171112787596,4755.199434302696
0.0008451133894818424,4775.1708661274615
0.0007894595809062089,4795.142297952228
0.0008038883460924843,4815.113729776993
0.0008348071286345029,4835.085161601759
0.0007956433374146126,4855.056593426524
0.0008698484155154573,4875.02802525129
0.0008141946069398238,4894.9994570760555
0.0008512971459902461,4914.970888900822
0.0008966446937185401,4934.942320725587
0.0008616034068375857,4954.913752550353
0.0008636646590070536,4974.885184375118
0.0007750308157199336,4994.856616199884
0.000832745876465035,5014.828048024649
0.0008616034068375857,5034.799479849416
0.0008430521373123745,5054.770911674181
0.0008368683808039708,5074.742343498947
0.0008739709198543931,5094.713775323712
0.0008306846242955671,5114.685207148478
0.000810072102600888,5134.656638973244
0.0009316859805994945,5154.6280707980095
0.0008780934241933289,5174.599502622776
0.0008286233721260992,5194.570934447541
0.0008018270939230164,5214.542366272307
0.0008698484155154573,5234.513798097072
0.0008698484155154573,5254.485229921838
0.0007935820852451447,5274.4566617466035
0.0008574809024986499,5294.42809357137
0.0009193184675826871,5314.399525396135
0.0009131347110742835,5334.370957220901
0.0009131347110742835,5354.342389045666
0.0009213797197521551,5374.313820870432
0.0008471746416513103,5394.285252695197
0.0008698484155154573,5414.2566845199635
0.0008760321720238611,5434.228116344729
0.0009605435109720453,5454.199548169495
0.0009358084849384304,5474.17097999426
0.0009028284502269439,5494.142411819026
0.0009584822588025774,5514.113843643791
0.0009605435109720453,5534.0852754685575
0.0009275634762605587,5554.056707293323
0.0009378697371078983,5574.028139118089
0.001055361110767569,5593.999570942854
0.0009564210066331095,5613.97100276762
0.0009584822588025774,5633.942434592385
0.001012074815208743,5653.913866417151
0.000987339789175128,5673.885298241917
0.001012074815208743,5693.856730066683
0.0009234409719216229,5713.828161891448
0.0010285648325644864,5733.799593716214
0.0010203198238866147,5753.771025540979
0.0010429935977507617,5773.742457365745
0.0010017685543614035,5793.713889190511
0.0010203198238866147,5813.685321015277
0.0010862798933095877,5833.656752840042
0.0010285648325644864,5853.628184664808
0.001104831162834799,5873.599616489573
0.0010800961368011839,5893.571048314339
0.0011130761715126706,5913.542480139105
0.0011522399627325608,5933.513911963871
0.0011336886932073497,5953.485343788636
0.0011625462235799002,5973.456775613402
0.0011192599280210743,5993.428207438167
0.0011522399627325608,6013.399639262933
0.0011604849714104324,6033.3710710876985
0.001191403753952451,6053.342502912465
0.0011522399627325608,6073.31393473723
0.0010759736324622482,6093.285366561996
0.0012305675451723412,6113.256798386761
0.001082157388970652,6133.228230211527
0.0012202612843250017,6153.1996620362925
0.0012058325191387264,6173.171093861059
0.0011749137365967078,6193.142525685824
0.001193465006121919,6213.11395751059
0.0012326287973418093,6233.085389335355
0.0012656088320532957,6253.056821160121
0.0012470575625280846,6273.028252984886
0.001304772623273186,6292.9996848096525
0.001216138779986066,6312.971116634418
0.0013645489361877553,6332.942548459184
0.00135012017100148,6352.913980283949
0.0013831002057129666,6372.885412108715
0.00135012017100148,6392.85684393348
0.0014284477534412606,6412.8282757582465
0.0013088951276121218,6432.799707583013
0.0013995902230687098,6452.771139407778
0.0014098964839160493,6472.742571232544
0.0014820403098474262,6492.714003057309
0.0013810389535434985,6512.685434882075
0.0014923465706947656,6532.65686670684
0.0013583651796793515,6552.628298531607
0.0014944078228642335,6572.599730356372
0.0015129590923894448,6592.571162181138
0.0014511215273054075,6612.542594005903
0.0015273878575757201,6632.514025830669
0.001510897840219977,6652.485457655434
0.0015665516487956103,6672.4568894802005
0.0015005915793726372,6692.428321304966
0.0015541841357788028,6712.399753129732
0.001597470431337629,6732.371184954497
0.0015686129009650782,6752.342616779263
0.001663430500760602,6772.314048604028
0.0016222054573712438,6792.2854804287945
0.0016118991965239043,6812.25691225356
0.0016943492833026207,6832.228344078326
0.0016139604486933722,6852.199775903091
0.0017232068136751714,6872.171207727857
0.0016902267789636848,6892.142639552622
0.0015933479269986933,6912.114071377388
0.0016675530050995378,6932.085503202154
0.001686104274624749,6952.05693502692
0.0016345729703880513,6972.028366851685
0.0017232068136751714,6991.999798676451
0.0016510629877437945,7011.971230501216
0.0017293905701835752,7031.942662325982
0.0017706156135729333,7051.914094150748
0.0017788606222508049,7071.885525975514
0.0017046555441499601,7091.856957800279
0.0017706156135729333,7111.828389625045
0.0017500030918782541,7131.79982144981
0.00180359564828442,7151.771253274576
0.0019313932827914302,7171.7426850993415
0.0018839844828936682,7191.714116924108
0.0017974118917760162,7211.685548748873
0.002026210882586954,7231.656980573639
0.001886045735063136,7251.628412398404
0.0019540670566555772,7271.59984422317
0.0017458805875393184,7291.5712760479355
0.001848943196012714,7311.542707872702
0.0019891083435365315,7331.514139697467
0.0019911695957059994,7351.485571522233
0.001976740830519724,7371.457003346998
0.0019540670566555772,7391.428435171764
0.0019149032654356868,7411.399866996529
0.0018303919264875026,7431.371298821296
0.0019149032654356868,7451.342730646061
0.002046823404281633,7471.314162470827
0.0020344558912648255,7491.285594295592
0.0019190257697746227,7511.257026120358
0.0020406396477732295,7531.228457945123
0.001982924587028128,7551.1998897698895
0.0019416995436387697,7571.171321594655
0.002044762152112165,7591.142753419421
0.0021437022562466245,7611.114185244186
0.0021519472649244964,7631.085617068952
0.001974679578350256,7651.057048893717
0.002092170952009927,7671.0284807184835
0.0019149032654356868,7690.99991254325
0.0021004159606877984,7710.971344368015
0.0021210284823824778,7730.942776192781
0.002038578395603761,7750.914208017546
0.002075680934654184,7770.885639842312
0.002071558430315248,7790.857071667077
0.0021581310214329,7810.828503491844
0.0021045384650267345,7830.799935316609
0.0021519472649244964,7850.771367141375
0.0021313347432298175,7870.74279896614
0.0021911110561443864,7890.714230790906
0.0021519472649244964,7910.685662615671
0.0021931723083138547,7930.6570944404375
0.0022055398213306618,7950.628526265203
0.0022385198560421486,7970.599958089969
0.0021478247605855607,7990.571389914734
0.0021663760301107718,8010.5428217395
0.0022405811082116165,8030.514253564265
0.0021787435431275793,8050.4856853890315
0.0021086609693656702,8070.457117213797
0.0021869885518054507,8090.428549038563
0.00220760107350013,8110.399980863328
0.002164314777941304,8130.371412688094
0.002310663681973525,8150.342844512859
0.0021952335604833225,8170.314276337625
0.0021869885518054507,8190.285708162391
0.002174621038788643,8210.257139987156
0.002094232204179395,8230.228571811922
0.0020406396477732295,8250.200003636686
0.00211896723021301,8270.171435461452
0.0021766822909581114,8290.142867286218
0.0022673773864146994,8310.114299110985
0.0021230897345519456,8330.085730935749
0.002180804795297047,8350.057162760515
0.002135457247568753,8370.028594585281
0.0021004159606877984,8390.000026410047
0.002048884656451101,8409.971458234812
0.002116905978043542,8429.942890059578
0.0021437022562466245,8449.914321884344
0.002203478569161194,8469.88575370911
0.00206949717814578,8489.857185533874
0.002162253525771836,8509.82861735864
0.002129273491060349,8529.800049183406
0.0021787435431275793,8549.771481008172
0.0021272122388908813,8569.742912832937
0.0022405811082116165,8589.714344657703
0.00233539870800714,8609.685776482469
0.0022591323777368276,8629.657208307235
0.0021498860127550285,8649.628640132
0.002244703612550552,8669.600071956766
0.0020983547085183306,8689.571503781532
0.0021766822909581114,8709.542935606298
0.0021725597866191753,8729.514367431062
0.0021251509867214135,8749.485799255828
0.002092170952009927,8769.457231080594
0.002026210882586954,8789.42866290536
0.0021230897345519456,8809.400094730125
0.002028272134756422,8829.37152655489
0.002162253525771836,8849.342958379657
0.002174621038788643,8869.314390204423
0.002201417316991726,8889.285822029187
0.0021230897345519456,8909.257253853953
0.0021437022562466245,8929.22868567872
0.002112783473704606,8949.200117503486
0.0020550684129595044,8969.171549328252
0.0020962934563488627,8989.142981153016
0.0021024772128572667,9009.114412977782
0.002090109699840459,9029.085844802548
0.0021601922736023678,9049.057276627314
0.0021416410040771567,9069.028708452079
0.0019870470913670637,9089.000140276845
0.0019870470913670637,9108.971572101611
0.0019643733175029165,9128.943003926377
0.00203033338692589,9148.914435751141
0.001984985839197596,9168.885867575907
0.0019602508131639808,9188.857299400674
0.0020365171434342934,9208.82873122544
0.002026210882586954,9228.800163050204
0.0019210870219440906,9248.77159487497
0.0019416995436387697,9268.743026699736
0.0020427008999426973,9288.714458524502
0.0020777421868236516,9308.685890349267
0.001933454534960898,9328.657322174033
0.002038578395603761,9348.628753998799
0.00202002712607855,9368.600185823565
0.0019623120653334486,9388.57161764833
0.0017685543614034654,9408.543049473095
0.0018365756829959064,9428.514481297861
0.0019004745002494114,9448.485913122628
0.0018942907437410079,9468.457344947392
0.0018942907437410079,9488.428776772158
0.0017891668830981445,9508.400208596924
0.0017644318570645295,9528.37164042169
0.0017664931092339976,9548.343072246455
0.0018056569004538878,9568.31450407122
0.0017376355788614468,9588.285935895987
0.001795350639606548,9608.257367720753
0.0017891668830981445,9628.228799545517
0.0018139019091317594,9648.200231370283
0.001795350639606548,9668.17166319505
0.001688165526794217,9688.143095019816
0.0016778592659468774,9708.11452684458
0.001597470431337629,9728.085958669346
0.0015933479269986933,9748.057390494112
0.0015212041010673164,9768.028822318878
0.00166549175293007,9788.000254143642
0.0016675530050995378,9807.971685968409
0.0016345729703880513,9827.943117793175
0.0016345729703880513,9847.91454961794
0.0015706741531345463,9867.885981442705
0.0015624291444566746,9887.857413267471
0.001620144205201776,9907.828845092237
0.0014408152664580679,9927.800276917003
0.0014779178055084902,9947.771708741768
0.0015191428488978485,9967.743140566534
0.0014634890403222149,9987.7145723913
0.0014469990229664716,10007.686004216066
0.0015253266054062523,10027.65743604083
0.0014490602751359395,10047.628867865596
0.0014346315099496643,10067.600299690363
0.0014985303272031694,10087.571731515129
0.0013851614578824344,10107.543163339893
0.0014016514752381777,10127.51459516466
0.0013831002057129666,10147.486026989425
0.0013686714405266912,10167.457458814191
0.0013666101883572231,10187.428890638956
0.001348058918832012,10207.400322463722
0.0014449377707970038,10227.371754288488
0.0013872227100519023,10247.343186113254
0.0013439364144930761,10267.31461793802
0.0013171401362899935,10287.286049762784
0.0013872227100519023,10307.25748158755
0.0013377526579846726,10327.228913412317
0.001284160101578507,10347.200345237083
0.0012553025712059563,10367.171777061847
0.0013212626406289292,10387.143208886613
0.0012326287973418093,10407.11464071138
0.0012449963103586166,10427.086072536145
0.0011563624670714967,10447.05750436091
0.001259425075544892,10467.028936185676
0.0011790362409356437,10487.000368010442
0.0012058325191387264,10506.971799835208
0.0011852199974440472,10526.943231659972
0.0012511800668670203,10546.914663484738
0.0012285062930028734,10566.886095309505
0.001236751301680745,10586.85752713427
0.0012553025712059563,10606.828958959035
0.0012408738060196809,10626.800390783801
0.0012078937713081942,10646.771822608567
0.0012017100147997907,10666.743254433333
0.0010409323455812937,10686.714686258098
0.0011378111975462854,10706.686118082864
0.0010491773542591653,10726.65754990763
0.0012285062930028734,10746.628981732396
0.0011852199974440472,10766.60041355716
0.0010924636498179914,10786.571845381926
0.0010842186411401198,10806.543277206692
0.0010883411454790557,10826.514709031459
0.0011584237192409645,10846.486140856223
0.0010697898759538444,10866.457572680989
0.0011171986758516063,10886.429004505755
0.0011975875104608547,10906.400436330521
0.0012078937713081942,10926.371868155285
0.001082157388970652,10946.343299980052
0.0011419337018852213,10966.314731804818
0.0011563624670714967,10986.286163629584
0.001150178710563093,11006.257595454348
0.001146056206224157,11026.229027279114
0.0010842186411401198,11046.20045910388
0.0010656673716149087,11066.171890928646
0.0009749722761583207,11086.14332275341
0.0011068924150042668,11106.114754578177
0.0011192599280210743,11126.086186402943
0.0011027699106653309,11146.05761822771
0.0010429935977507617,11166.029050052473
0.0010718511281233123,11186.00048187724
0.0010306260847339542,11205.971913702006
0.0010491773542591653,11225.943345526772
0.0009275634762605587,11245.914777351536
0.0010388710934118258,11265.886209176302
0.0010656673716149087,11285.857641001068
0.001059483615106505,11305.829072825834
0.0010161973195476788,11325.800504650599
0.000987339789175128,11345.771936475365
0.0010450548499202296,11365.74336830013
0.001059483615106505,11385.714800124897
0.0009852785370056602,11405.686231949661
0.0009832172848361924,11425.657663774427
0.0009584822588025774,11445.629095599194
0.0009440534936163021,11465.60052742396
0.0010223810760560826,11485.571959248724
0.0010017685543614035,11505.54339107349
0.0009172572154132193,11525.514822898256
0.000991462293514064,11545.486254723022
0.0010223810760560826,11565.457686547788
0.0009935235456835318,11585.429118372553
0.0010017685543614035,11605.400550197319
0.0009522985022941737,11625.371982022085
0.0010409323455812937,11645.343413846851
0.0009811560326667243,11665.314845671615
0.0010058910587003394,11685.286277496381
0.0009296247284300267,11705.257709321148
0.0008904609372101365,11725.229141145914
0.0009399309892773663,11745.200572970678
0.0010017685543614035,11765.172004795444
0.0010017685543614035,11785.14343662021
0.0010203198238866147,11805.114868444976
0.0009811560326667243,11825.08630026974
0.0008945834415490723,11845.057732094507
0.0008141946069398238,11865.029163919273
0.0009110734589048155,11885.000595744039
0.0009151959632437513,11904.972027568803
0.0009399309892773663,11924.94345939357
0.0008616034068375857,11944.914891218335
0.0008698484155154573,11964.886323043102
0.0009852785370056602,11984.857754867866
0.0008512971459902461,12004.829186692632
0.0009007671980574759,12024.800618517398
0.0008822159285322647,12044.772050342164
0.0009151959632437513,12064.743482166929
0.0008863384328712006,12084.714913991695
0.0009708497718193849,12104.68634581646
0.0008822159285322647,12124.657777641227
0.0009028284502269439,12144.629209465991
0.0008636646590070536,12164.600641290757
0.0008636646590070536,12184.572073115523
0.0008348071286345029,12204.54350494029
0.0008409908851429066,12224.514936765054
0.0009296247284300267,12244.48636858982
0.0008059495982619522,12264.457800414586
0.000810072102600888,12284.429232239352
0.0008245008677871633,12304.400664064116
0.0008471746416513103,12324.372095888883
0.0008636646590070536,12344.343527713649
0.0009090122067353475,12364.314959538415
0.0008657259111765215,12384.286391363179
0.0009151959632437513,12404.257823187945
0.0008719096676849253,12424.229255012711
0.0009399309892773663,12444.200686837477
0.0009502372501247057,12464.172118662242
0.0008987059458880081,12484.143550487008
0.0008657259111765215,12504.114982311774
0.0009543597544636415,12524.08641413654
0.0009172572154132193,12544.057845961304
0.0009419922414468341,12564.02927778607
0.000832745876465035,12584.000709610837
0.0009110734589048155,12603.972141435603
0.0008698484155154573,12623.943573260367
0.0008780934241933289,12643.915005085133
0.0009419922414468341,12663.8864369099
0.0009131347110742835,12683.857868734665
0.0008822159285322647,12703.82930055943
0.0008925221893796043,12723.800732384196
0.0008512971459902461,12743.772164208962
0.0009440534936163021,12763.743596033728
0.0008492358938207783,12783.715027858492
0.0008842771807017327,12803.686459683258
0.0008245008677871633,12823.657891508024
0.0008801546763627969,12843.62932333279
0.0009584822588025774,12863.600755157557
0.000989401041344596,12883.572186982321
0.0009543597544636415,12903.543618807087
0.0009255022240910909,12923.515050631853
0.0009997073021919356,12943.48648245662
0.0008780934241933289,12963.457914281384
0.0009605435109720453,12983.42934610615
0.0010038298065308713,13003.400777930916
0.0008904609372101365,13023.372209755682
0.0009090122067353475,13043.343641580446
0.0008925221893796043,13063.315073405212
0.0010718511281233123,13083.286505229979
0.0009028284502269439,13103.257937054745
0.000966727267480449,13123.229368879509
0.0009729110239888527,13143.200800704275
0.0009378697371078983,13163.172232529041
0.0009564210066331095,13183.143664353807
0.0009419922414468341,13203.115096178572
0.0009213797197521551,13223.086528003338
0.0009584822588025774,13243.057959828104
0.0010058910587003394,13263.02939165287
0.0008512971459902461,13283.000823477634
0.0008389296329734387,13302.9722553024
0.0009461147457857699,13322.943687127166
0.0009790947804972565,13342.915118951933
0.0008925221893796043,13362.886550776697
0.0008883996850406685,13382.857982601463
0.000855419650329182,13402.829414426229
0.0008739709198543931,13422.800846250995
0.0008904609372101365,13442.77227807576
0.000966727267480449,13462.743709900526
0.0009069509545658797,13482.715141725292
0.0008863384328712006,13502.686573550058
0.0009193184675826871,13522.658005374822
0.0008739709198543931,13542.629437199588
0.0009131347110742835,13562.600869024354
0.0007585407983641902,13582.57230084912
0.0008863384328712006,13602.543732673885
0.0008245008677871633,13622.51516449865
0.0008121333547703559,13642.486596323417
0.0008471746416513103,13662.458028148183
0.0008739709198543931,13682.429459972947
0.0008925221893796043,13702.400891797713
0.0008822159285322647,13722.37232362248
0.0008595421546681178,13742.343755447246
0.000832745876465035,13762.31518727201
0.0008059495982619522,13782.286619096776
0.0008657259111765215,13802.258050921542
0.0007544182940252544,13822.229482746308
0.0008409908851429066,13842.200914571073
0.0008286233721260992,13862.172346395839
0.000766785807042062,13882.143778220605
0.0008203783634482275,13902.115210045371
0.0008677871633459894,13922.086641870135
0.0008121333547703559,13942.058073694901
0.0007276220158221716,13962.029505519668
0.0008121333547703559,13982.000937344434
0.0007915208330756768,14001.972369169198
0.0007812145722283373,14021.943800993964
0.0008224396156176954,14041.91523281873
0.0008265621199566313,14061.886664643496
0.0007750308157199336,14081.858096468262
0.000744112033177915,14101.829528293027
0.0007111319984664284,14121.800960117793
0.0007750308157199336,14141.772391942559
0.0007750308157199336,14161.743823767325
0.0006616619463991986,14181.71525559209
0.000721438259313768,14201.686687416855
0.0007296832679916396,14221.658119241622
0.0007853370765672731,14241.629551066388
0.0006657844507381344,14261.600982891152
0.000696703233280153,14281.572414715918
0.0007008257376190888,14301.543846540684
0.0007028869897885568,14321.51527836545
0.0007173157549748322,14341.486710190215
0.0006719682072465381,14361.45814201498
0.0007131932506358962,14381.429573839747
0.0006328044160266479,14401.401005664513
0.0006719682072465381,14421.372437489277
0.0006678457029076023,14441.343869314043
0.0006410494247045195,14461.31530113881
0.0006204369030098404,14481.286732963576
0.0006492944333823911,14501.25816478834
0.0006678457029076023,14521.229596613106
0.0006575394420602628,14541.201028437872
0.0006843357202633456,14561.172460262638
0.0006905194767717493,14581.143892087402
0.000676090711585474,14601.115323912169
0.0006946419811106852,14621.086755736935
0.000721438259313768,14641.0581875617
0.0006719682072465381,14661.029619386465
0.0006472331812129232,14681.001051211231
0.0006224981551793083,14700.972483035997
0.0006348656681961158,14720.943914860763
0.0006266206595182441,14740.915346685528
0.0006554781898907948,14760.886778510294
0.000696703233280153,14780.85821033506
0.00063074316385718,14800.829642159826
0.0006802132159244098,14820.80107398459
0.0005750893552815465,14840.772505809357
0.0006163143986709046,14860.743937634123
0.0005441705727395279,14880.715369458889
0.0006451719290434553,14900.686801283653
0.000674029459416006,14920.65823310842
0.0006369269203655837,14940.629664933185
0.000674029459416006,14960.601096757951
0.0006719682072465381,14980.572528582716
0.0006328044160266479,15000.543960407482
0.0005957018769762255,15020.515392232248
0.0005895181204678218,15040.486824057014
0.0006946419811106852,15060.458255881778
0.0005998243813151613,15080.429687706544
0.0006245594073487762,15100.40111953131
0.0006472331812129232,15120.372551356077
0.0006431106768739874,15140.343983180841
0.0005730281031120785,15160.315415005607
0.0005524155814173995,15180.286846830373
0.0005833343639594181,15200.25827865514
0.0005977631291456935,15220.229710479904
0.0006472331812129232,15240.20114230467
0.0005853956161288859,15260.172574129436
0.0006121918943319688,15280.144005954202
0.0005256193032143167,15300.115437778966
0.0005235580510448487,15320.086869603732
0.0005874568682983539,15340.058301428498
0.0005400480684005919,15360.029733253265
0.0005689055987731427,15380.00116507803
0.0005977631291456935,15399.972596902795
0.0005524155814173995,15419.944028727561
0.0005482930770784637,15439.915460552327
0.0005915793726372897,15459.886892377093
0.0005462318249089957,15479.858324201858
0.0005421093205700599,15499.829756026624
0.0006142531465014367,15519.80118785139
0.0005235580510448487,15539.772619676156
0.0005689055987731427,15559.74405150092
0.0005771506074510143,15579.715483325686
0.0005792118596204823,15599.686915150452
0.0005256193032143167,15619.658346975219
0.0005132517901975091,15639.629778799983
0.0005318030597227203,15659.601210624749
0.0005544768335868673,15679.572642449515
0.0005853956161288859,15699.544074274281
0.0005400480684005919,15719.515506099046
0.0005462318249089957,15739.486937923812
0.0005524155814173995,15759.458369748578
0.0005565380857563353,15779.429801573344
0.0005585993379258031,15799.401233398108
0.0005606605900952711,15819.372665222874
0.0006018856334846293,15839.34409704764
0.0005132517901975091,15859.315528872407
0.0005585993379258031,15879.28696069717
0.0005606605900952711,15899.258392521937
0.0005441705727395279,15919.229824346703
0.0005070680336891055,15939.20125617147
0.0005235580510448487,15959.172687996233
0.0005029455293501697,15979.144119821
0.0005462318249089957,15999.115551645766
0.0005627218422647389,16019.086983470532
0.0005792118596204823,16039.058415295296
0.0005565380857563353,16059.029847120062
0.0005462318249089957,16079.001278944828
0.000517374294536445,16098.972710769594
0.0005070680336891055,16118.944142594359
0.00048439425982495845,16138.915574419125
0.0005750893552815465,16158.887006243891
0.0005544768335868673,16178.858438068657
0.0005297418075532525,16198.829869893421
0.00047408799897761893,16218.801301718187
0.00048233300765549054,16238.772733542954
0.000517374294536445,16258.74416536772
0.0004926392685028301,16278.715597192484
0.000517374294536445,16298.68702901725
0.0004431692164356003,16318.658460842016
0.0004926392685028301,16338.629892666782
0.0004225566947409212,16358.601324491547
0.00047408799897761893,16378.572756316313
0.00045347547728293985,16398.544188141077
0.00048233300765549054,16418.515619965845
0.00045759798162187565,16438.48705179061
0.00046172048596081146,16458.458483615377
0.0003916379121989026,16478.42991544014
0.00045347547728293985,16498.401347264906
0.00040812792955464587,16518.372779089674
0.00040812792955464587,16538.344210914438
0.00046378173813027936,16558.315642739202
0.00044523046860506823,16578.28707456397
0.00043492420775772866,16598.258506388735
0.0003442291123011407,16618.229938213502
0.0003875154078599668,16638.201370038267
0.00041018918172411377,16658.17280186303
0.00047408799897761893,16678.1442336878
0.0003730866426736914,16698.115665512563
0.0003483516166400765,16718.08709733733
0.0003916379121989026,16738.058529162096
0.000383392903521031,16758.02996098686
0.0003998829208767742,16778.001392811628
0.0004184341904019854,16797.972824636392
0.000360719129656884,16817.944256461156
0.0003689641383347556,16837.915688285924
0.0003524741209790123,16857.88712011069
0.000338045355792737,16877.858551935456
0.0003751478948431593,16897.82998376022
0.00033186159928433323,16917.801415584985
0.000338045355792737,16937.772847409753
0.0004204954425714533,16957.744279234517
0.00033186159928433323,16977.71571105928
0.0002947590602339109,16997.68714288405
0.0003565966253179481,17017.658574708814
0.00030094281674231463,17037.63000653358
0.0002947590602339109,17057.601438358346
0.0003442291123011407,17077.57287018311
0.00031331032975912205,17097.54430200788
0.0003194940862675258,17117.515733832643
0.00027002403420029597,17137.487165657407
0.0002968203124033788,17157.458597482175
0.00027414653853923183,17177.43002930694
0.00023704399948880947,17197.401461131707
0.00031537158192859,17217.37289295647
0.00029269780806444296,17237.344324781236
0.00030300406891178253,17257.315756606004
0.00027208528636976393,17277.287188430768
0.00028033029504763554,17297.258620255532
0.00023910525165827737,17317.2300520803
0.0003194940862675258,17337.201483905064
0.00023086024298040573,17357.172915729832
0.00030094281674231463,17377.144347554597
0.00026177902552242436,17397.11577937936
0.00026177902552242436,17417.08721120413
0.00028445279938657135,17437.058643028893
0.00025559526901402065,17457.030074853657
0.00027414653853923183,17477.001506678425
0.00020612521694679084,17496.97293850319
0.00023292149514987363,17516.944370327958
0.00023086024298040573,17536.915802152722
0.00022673773864146992,17556.887233977486
0.00023086024298040573,17576.858665802254
0.00021230897345519457,17596.83009762702
0.00022673773864146992,17616.801529451783
0.00020200271260785503,17636.77296127655
0.00020818646911625874,17656.744393101315
0.00018551269525211175,17676.715824926083
0.00022467648647200202,17696.687256750847
0.00020406396477732293,17716.65868857561
0.00018757394742157965,17736.63012040038
0.00020200271260785503,17756.601552225144
0.00021437022562466248,17776.572984049908
0.00018345144308264385,17796.544415874676
0.00021849272996359828,17816.51584769944
0.00021437022562466248,17836.487279524208
0.00018139019091317594,17856.458711348972
0.00021437022562466248,17876.430143173737
0.0001978802082689192,17896.401574998505
0.0001752064344047722,17916.37300682327
0.0001690226778963685,17936.344438648037
0.00018139019091317594,17956.3158704728
0.0001710839300658364,17976.287302297565
0.00021437022562466248,17996.258734122333
0.0001999414604383871,18016.230165947098
0.00018963519959104756,18036.201597771862
0.00018139019091317594,18056.17302959663
0.0001690226778963685,18076.144461421394
0.00016283892138796476,18096.115893246162
0.00017932893874370804,18116.087325070926
0.00018551269525211175,18136.05875689569
0.00016283892138796476,18156.03018872046
0.0001752064344047722,18176.001620545223
0.00018139019091317594,18195.973052369987
0.0001710839300658364,18215.944484194755
0.00016490017355743266,18235.91591601952
0.0001484101562016894,18255.887347844287
0.0001978802082689192,18275.85877966905
0.00015459391271009312,18295.830211493816
0.00016696142572690057,18315.801643318584
0.0001731451822353043,18335.77307514335
0.00021643147779413038,18355.744506968113
0.00018757394742157965,18375.71593879288
0.00016696142572690057,18395.687370617645
0.00021437022562466248,18415.658802442413
0.0001690226778963685,18435.630234267177
0.00015665516487956102,18455.60166609194
0.00011749137365967078,18475.57309791671
0.00014016514752381777,18495.544529741474
0.00014428765186275358,18515.515961566238
0.00012985888667647823,18535.487393391006
0.00015253266054062522,18555.45882521577
0.0001484101562016894,18575.430257040538
0.00014016514752381777,18595.401688865302
0.00015047140837115731,18615.373120690067
0.00012161387799860659,18635.344552514835
0.00016490017355743266,18655.3159843396
0.00013398139101541403,18675.287416164363
0.00012161387799860659,18695.25884798913
0.00013398139101541403,18715.230279813895
0.00013398139101541403,18735.201711638663
0.00012161387799860659,18755.173143463428
0.00015047140837115731,18775.144575288192
0.00010718511281233124,18795.11600711296
0.00010718511281233124,18815.087438937724
9.275634762605588e-05,18835.05887076249
0.00011336886932073496,18855.030302587256
9.481759979552378e-05,18875.00173441202
0.00011749137365967078,18894.97316623679
0.00011336886932073496,18914.944598061553
0.00012573638233754242,18934.916029886317
8.451133894818425e-05,18954.887461711085
6.596006942297307e-05,18974.85889353585
0.00010512386064286332,18994.830325360614
7.626633027031261e-05,19014.80175718538
8.038883460924843e-05,19034.773189010146
7.626633027031261e-05,19054.744620834914
9.68788519649917e-05,19074.716052659678
5.977631291456934e-05,19094.687484484442
8.038883460924843e-05,19114.65891630921
8.657259111765215e-05,19134.630348133975
4.740879989776189e-05,19154.60177995874
7.42050781008447e-05,19174.573211783507
6.389881725350516e-05,19194.54464360827
7.42050781008447e-05,19214.51607543304
5.565380857563353e-05,19234.487507257803
5.153130423669771e-05,19254.458939082568
5.153130423669771e-05,19274.430370907336
5.771506074510143e-05,19294.4018027321
6.802132159244098e-05,19314.373234556868
4.94700520672298e-05,19334.344666381632
6.802132159244098e-05,19354.316098206396
4.3286295558826076e-05,19374.287530031164
3.710253905042235e-05,19394.25896185593
5.771506074510143e-05,19414.230393680693
3.504128688095444e-05,19434.20182550546
5.771506074510143e-05,19454.173257330225
5.153130423669771e-05,19474.144689154993
3.504128688095444e-05,19494.116120979757
4.94700520672298e-05,19514.08755280452
4.94700520672298e-05,19534.05898462929
3.9163791219890256e-05,19554.030416454054
4.94700520672298e-05,19574.00184827882
3.504128688095444e-05,19593.973280103586
3.504128688095444e-05,19613.94471192835
3.504128688095444e-05,19633.91614375312
3.710253905042235e-05,19653.887575577883
3.298003471148653e-05,19673.859007402647
2.8857530372550716e-05,19693.830439227415
2.47350260336149e-05,19713.80187105218
2.2673773864146993e-05,19733.773302876943
2.0612521694679083e-05,19753.74473470171
1.6490017355743266e-05,19773.716166526476
1.4428765186275358e-05,19793.687598351244
1.8551269525211176e-05,19813.659030176008
1.236751301680745e-05,19833.630462000772
1.4428765186275358e-05,19853.60189382554
1.236751301680745e-05,19873.573325650304
1.0306260847339541e-05,19893.54475747507
8.245008677871633e-06,19913.516189299837
8.245008677871633e-06,19933.4876211246
6.183756508403725e-06,19953.45905294937


==> data/histogram_streetclip.csv <==
bin,density
0.0,0.11451080302262018
2.0,0.06091618536428509
4.0,0.04355219708868743
6.0,0.032627560590507525
8.0,0.026365476499664017
10.0,0.02181835421381781
12.0,0.018456451925415653
14.0,0.016205564556356696
16.0,0.014179353673769742
18.0,0.012676700842227636
20.0,0.011705851070408252
22.0,0.01024854578659444
24.0,0.0093519010928759
26.0,0.00867168787695149
28.0,0.007935820852451448
30.0,0.00755861170543882
32.0,0.006886643498192282
34.0,0.006464086803451361
36.0,0.006229104056132019
38.0,0.00595289626542332
40.0,0.005532400822851866
42.0,0.005309785588549332
44.0,0.0048995964068252185
46.0,0.004674919920353216
48.0,0.004588347329235564
50.0,0.0043471808254078185
52.0,0.004151361869308368
54.0,0.004035931747818165
56.0,0.0039040116089722183
58.0,0.003712315157211703
60.0,0.003755601452770529
62.0,0.0035206187054511876
64.0,0.003532986218467995
66.0,0.0032980034711486534
68.0,0.0032526559234203594
70.0,0.0031166132802354775
72.0,0.0029970606544063388
74.0,0.0028630792633909247
76.0,0.0029084268111192186
78.0,0.0027785679244427407
80.0,0.0029517131066780448
82.0,0.002446706325158407
84.0,0.0026198515073937115
86.0,0.002471441351192022
88.0,0.0025106051424119125
90.0,0.0024817476120393618
92.0,0.00233539870800714
94.0,0.0024199100469553246
96.0,0.0021086609693656702
98.0,0.002116905978043542
100.0,0.009619863874906728
109.0,0.009197307180165808
118.0,0.008424337616615341
127.0,0.007682286835606894
136.0,0.007368976505847773
145.0,0.006736172089821125
154.0,0.006255900334335102
163.0,0.006115735186811284
172.0,0.005829221135255245
181.0,0.005746771048476529
190.0,0.005278866806007313
199.0,0.005320091849396672
208.0,0.004988230250112339
217.0,0.004738818737606721
226.0,0.004687287433370024
235.0,0.0046295723726249224
244.0,0.004524448511982059
253.0,0.004363670842763562
262.0,0.004382222112288773
271.0,0.004196709417036661
280.0,0.004132810599783156
289.0,0.00382362277436297
298.0,0.003891644095955411
307.0,0.0036484163399581977
316.0,0.0036772738703307484
325.0,0.003642232583449794
334.0,0.0033598410362326906
343.0,0.003174328340980579
352.0,0.00319287961050579
361.0,0.003219675888708873
370.0,0.003221737140878341
379.0,0.003081571993354523
388.0,0.00328151345379291
397.0,0.0030980620107102664
406.0,0.002986754393558999
415.0,0.002931100584983366
424.0,0.0030444694543041006
433.0,0.0030094281674231463
442.0,0.0028548342547130533
451.0,0.002751771646239658
460.0,0.002588932724851693
469.0,0.002518850151089784
478.0,0.0024838088642088296
487.0,0.0023972362730911773
496.0,0.0024034200295995813
505.0,0.0024693800990225542
514.0,0.0023786850035659663
523.0,0.002310663681973525
532.0,0.002391052516582774
541.0,0.0023766237513964984
550.0,0.002092170952009927
559.0,0.0022055398213306618
568.0,0.002028272134756422
577.0,0.00180359564828442
586.0,0.0019437607958082376
595.0,0.0019210870219440906
604.0,0.0019149032654356868
613.0,0.0018365756829959064
622.0,0.001758248100556126
631.0,0.001780921874420273
640.0,0.0017376355788614468
649.0,0.0015459391271009312
658.0,0.00180359564828442
667.0,0.0016490017355743267
676.0,0.0016160217008628402
685.0,0.0015644903966261425
694.0,0.0015789191618124179
703.0,0.0016222054573712438
712.0,0.0016015929356765649
721.0,0.0015397553705925274
730.0,0.0015480003792703993
739.0,0.0014737953011695545
748.0,0.0014634890403222149
757.0,0.001372793944865627
766.0,0.0014593665359832792
775.0,0.0014737953011695545
784.0,0.001372793944865627
793.0,0.0013315689014762688
802.0,0.001420202744763389
811.0,0.0014098964839160493
820.0,0.0014717340490000865
829.0,0.0014140189882549852
838.0,0.0012429350581891487
847.0,0.0012759150929006352
856.0,0.0012408738060196809
865.0,0.0010842186411401198
874.0,0.0010904023976485236
883.0,0.0011769749887661756
892.0,0.001010013563039275
901.0,0.0010924636498179914
910.0,0.001055361110767569
919.0,0.0011398724497157532
928.0,0.00117285248442724
937.0,0.0010265035803950183
946.0,0.001012074815208743
955.0,0.000966727267480449
964.0,0.0009976460500224675
973.0,0.0009605435109720453
982.0,0.0009976460500224675
991.0,0.0009275634762605587
1000.0,0.019130481384831657
1190.0,0.01598294932205416
1380.0,0.01190373127867717
1570.0,0.009529168779450141
1760.0,0.007737940644182528
1950.0,0.0069216847850732365
2140.0,0.006647538246534005
2330.0,0.005695239744239831
2520.0,0.004586286077066096
2710.0,0.003895766600294347
2900.0,0.0032732684451150383
3090.0,0.0029290393328138976
3280.0,0.0025477076814623347
3470.0,0.002432277559972132
3660.0,0.001956128308825045
3850.0,0.0017500030918782541
4040.0,0.0018716169698768609
4230.0,0.0018984132480799436
4420.0,0.0017747381179118692
4610.0,0.0015273878575757201
4800.0,0.0015005915793726372
4990.0,0.0014346315099496643
5180.0,0.00126148632771436
5370.0,0.0012491188146975525
5560.0,0.001510897840219977
5750.0,0.001191403753952451
5940.0,0.0011398724497157532
6130.0,0.000989401041344596
6320.0,0.0012346900495112771
6510.0,0.0012511800668670203
6700.0,0.0011419337018852213
6890.0,0.00112338243236001
7080.0,0.001036809841242358
7270.0,0.0012697313363922316
7460.0,0.0012202612843250017
7650.0,0.0011872812496135153
7840.0,0.0012182000321555339
8030.0,0.0009955847978529997
8220.0,0.001216138779986066
8410.0,0.0013666101883572231
8600.0,0.0012202612843250017
8790.0,0.0010491773542591653
8980.0,0.001127504936698946
9170.0,0.0012120162756471301
9360.0,0.000991462293514064
9550.0,0.000991462293514064
9740.0,0.0008904609372101365
9930.0,0.0008348071286345029
10120.0,0.0006802132159244098
10310.0,0.0007523570418557866
10500.0,0.0007791533200588694
10690.0,0.0009502372501247057
10880.0,0.0010471161020896974
11070.0,0.0007832758243978052
11260.0,0.0006410494247045195
11450.0,0.0005214967988753809
11640.0,0.0005153130423669771
11830.0,0.0006946419811106852
12020.0,0.0006121918943319688
12210.0,0.0005915793726372897
12400.0,0.0006843357202633456
12590.0,0.0005524155814173995
12780.0,0.0005874568682983539
12970.0,0.0005585993379258031
13160.0,0.0005462318249089957
13350.0,0.000651355685551859
13540.0,0.0007523570418557866
13730.0,0.0003895766600294347
13920.0,0.0004679042424692152
14110.0,0.0004926392685028301
14300.0,0.0004699654946386831
14490.0,0.0004926392685028301
14680.0,0.0005400480684005919
14870.0,0.0005627218422647389
15060.0,0.0005606605900952711
15250.0,0.0005936406248067576
15440.0,0.0006101306421625009
15630.0,0.0006163143986709046
15820.0,0.0006163143986709046
16010.0,0.0006018856334846293
16200.0,0.0005668443466036748
16390.0,0.0005812731117899501
16580.0,0.00046584299029974726
16770.0,0.0006204369030098404
16960.0,0.0006451719290434553
17150.0,0.00045553672945240775
17340.0,0.00047614925114708684
17530.0,0.0003669028861652877
17720.0,0.00031124907758965414
17910.0,0.00030300406891178253
18100.0,0.0003854541556904989
18290.0,0.00033598410362326904
18480.0,0.00026590152986136017
18670.0,0.00031124907758965414
18860.0,0.00016077766921849686
19050.0,0.0001484101562016894
19240.0,0.00010306260847339542
19430.0,4.5347547728293986e-05
19620.0,4.94700520672298e-05
19810.0,2.679627820308281e-05


==> data/histogram_streetclip_retrieval.csv <==
density,bin
0.058304223260772316,4.0
0.06280161049295171,8.0
0.044269519612415646,12.0
0.034579910718534945,16.0
0.027326981467909118,20.0
0.023262675969198846,24.0
0.018946136054292267,28.0
0.017056757502784098,32.0
0.014653391839026851,36.0
0.01368728643359572,40.0
0.012140565956920266,44.0
0.011160183131704438,48.0
0.010213114285986237,52.0
0.009361228238832679,56.0
0.00890435080572239,60.0
0.008361808853903922,64.0
0.007900172280865403,68.0
0.007528959366463293,72.0
0.006757978698089681,76.0
0.00671038729880736,80.0
0.006158327067132428,84.0
0.0057918732926585505,88.0
0.005744281893376229,92.0
0.005677653934380978,96.0
0.0048400453070121165,100.0
0.00486860014658151,104.0
0.004844804446940349,108.0
0.004559256051246419,112.0
0.00443075927318415,116.0
0.004602088310600509,120.0
0.004064305498710273,124.0
0.004050028078925577,128.0
0.003731165703734021,132.0
0.003773997963088111,136.0
0.003721647423877557,140.0
0.003559836666317663,144.0
0.003417062468470698,148.0
0.0032362151511978756,152.0
0.0034884495673941805,156.0
0.0030696452537097496,160.0
0.0029506667555039452,164.0
0.002936389335719249,168.0
0.00324573343105434,172.0
0.002750782878518194,176.0
0.002893557076365159,180.0
0.0029744624551451063,184.0
0.002941148475647481,188.0
0.002784096858015819,192.0
0.0028507248170110697,196.0
0.0026793957795947115,200.0
0.02203957700764318,236.0
0.02011688447663738,272.0
0.0178705704305118,308.0
0.016166798336204682,344.0
0.014096572467423686,380.0
0.01379674665194506,416.0
0.013530234815964059,452.0
0.011407658407972511,488.0
0.011055482053283331,524.0
0.010808006777015258,560.0
0.009375505658617375,596.0
0.00838084541361685,632.0
0.007714565823664347,668.0
0.007571791625817382,704.0
0.0072338926909128985,740.0
0.006753219558161449,776.0
0.007048286233711843,812.0
0.006481948582252216,848.0
0.0052826453203377085,884.0
0.005277886180409476,920.0
0.005392105538687048,956.0
0.004564015191174651,992.0
0.004521182931820561,1028.0
0.004778176487945099,1064.0
0.004621124870313437,1100.0
0.004749621648375705,1136.0
0.00458305175088758,1172.0
0.004602088310600509,1208.0
0.004235634536126631,1244.0
0.003959604420289166,1280.0
0.004249911955911328,1316.0
0.0038168302224422003,1352.0
0.0034884495673941805,1388.0
0.003388507628901305,1424.0
0.00302681299435566,1460.0
0.0030982000932791424,1496.0
0.0025651764213171398,1532.0
0.002765060298302891,1568.0
0.0027222280389488014,1604.0
0.0025318624418195143,1640.0
0.002750782878518194,1676.0
0.0026222861004559254,1712.0
0.0022605914659102806,1748.0
0.002070225868780994,1784.0
0.0023652925443313883,1820.0
0.002103539848278619,1856.0
0.0020559484489962973,1892.0
0.0020273936094269045,1928.0
0.0015276839169625265,1964.0
0.0017608817734459028,2000.0
0.018860471535584088,2360.0
0.014020426228571973,2720.0
0.009722922873378323,3080.0
0.007528959366463293,3440.0
0.005515843176821085,3800.0
0.0051303528426342795,4160.0
0.005848982971797337,4520.0
0.004373649594045364,4880.0
0.004311780774978346,5240.0
0.0038025528026575037,5600.0
0.004064305498710273,5960.0
0.002746023738589962,6320.0
0.0033742302091166083,6680.0
0.00291735277600632,7040.0
0.003055367833925053,7400.0
0.003393266768829537,7760.0
0.0027603011583746586,8120.0
0.0032647699907672684,8480.0
0.003726406563805789,8840.0
0.003083922673494446,9200.0
0.0030458495540685885,9560.0
0.0025889721209583004,9920.0
0.0021654086673456373,10280.0
0.0021130581281350834,10640.0
0.002884038796508695,11000.0
0.0026984323393076403,11360.0
0.0015276839169625265,11720.0
0.0016752172547377239,12080.0
0.0018608237119387785,12440.0
0.0016466624151683308,12800.0
0.0015705161763166161,13160.0
0.001594311875957777,13520.0
0.0016704581148094917,13880.0
0.0013706322993308649,14240.0
0.0013420774597614718,14600.0
0.0014753333777519726,14960.0
0.001565757036388384,15320.0
0.0017799183331588316,15680.0
0.001960765650431654,16040.0
0.0016038301558142412,16400.0
0.001375391439259097,16760.0
0.001932210810862261,17120.0
0.001318281760120311,17480.0
0.0010755656237804703,17840.0
0.0008233312075841654,18200.0
0.0007329075489477542,18560.0
0.0006757978698089681,18920.0
0.00038073119425857357,19280.0
0.00016656989748812596,19640.0
9.994193849287557e-05,20000.0

